Scalable Anytime Algorithms for Learning Fragments of Linear Temporal Logic

Linear temporal logic (LTL) is a specification language for finite sequences (called traces) widely used in program verification, motion planning in robotics, process mining, and many other areas. We consider the problem of learning LTL formulas for classifying traces; despite a growing interest of the research community, existing solutions suffer from two limitations: they do not scale beyond small formulas, and they may exhaust computational resources without returning any result. We introduce a new algorithm addressing both issues: our algorithm is able to construct formulas an order of magnitude larger than previous methods, and it is anytime, meaning that it in most cases successfully outputs a formula, albeit possibly not of minimal size. We evaluate the performances of our algorithm using an open source implementation against publicly available benchmarks.

==> data/RQ1-flie-size-comparison.csv <==
Flie-size,Collab-size-1,Frequency,Log-FvC,Syslite-size,Collab-size-2,,Log-SvC
3,3,13,2.11394335230684,2,2,29,2.46239799789896
2,2,29,2.46239799789896,3,3,13,2.11394335230684
4,5,2,1.30102999566398,4,5,2,1.30102999566398
5,6,3,1.47712125471966,4,4,3,1.47712125471966
5,5,11,2.04139268515822,5,6,3,1.47712125471966
4,4,3,1.47712125471966,5,5,10,2
5,7,3,1.47712125471966,5,6,3,1.47712125471966
6,7,9,1.95424250943932,5,7,3,1.47712125471966
6,6,8,1.90308998699194,6,7,13,2.11394335230684
7,8,1,1,6,6,11,2.04139268515822
20,6,3,1.47712125471966,6,5,1,1
20,7,4,1.60205999132796,7,8,2,1.30102999566398
20,8,4,1.60205999132796,7,11,1,1
7,11,1,1,8,8,1,1
20,11,1,1,20,8,2,1.30102999566398
20,20,3,1.47712125471966,20,8,2,1.30102999566398
,,,,20,11,1,1
,,,,20,20,3,1.47712125471966
,,,,20,20,3,1.47712125471966
,,,,20,20,3,1.47712125471966


==> data/RQ1-flie-tool-comparison.csv <==
File Name,Flie Time,Flie DAG Size,Flie Formula,Syslite Time,Syslite DAG Size,Syslite Formula,Collab Time,Collab DAG Size,Collab Formula
Ab1,1.09,3,(G (! p)),0.1,3,(G (! p)),0.008,3,(G (! p))
Ab0,0.88,3,(G (! p)),0.09,3,(G (! p)),0.008,3,(G (! p))
E15,0.29,2,(F p),0.09,2,(F p),0.008,2,(F p)
U1,0.33,2,(G p),0.09,2,(G p),0.01,2,(G p)
E16,0.29,2,(F p),0.09,2,(F p),0.01,2,(F p)
U0,0.29,2,(G p),0.14,2,(G p),0.011,2,(G p)
U3,1.18,2,(G p),0.1,2,(G p),0.019,2,(G p)
dE8,1.06,2,(F q),0.11,2,(F q),0.019,2,(F q)
Ab3,4.35,3,(! (F p)),0.12,3,(G (! p)),0.02,3,(G (! p))
E2,4.17,4,(F (q & p)),0.12,4,(F (p & q)),0.021,5,(F (X (X (X q))))
Ab2,4.35,3,(! (F p)),0.12,3,(G (! p)),0.022,3,(G (! p))
U2,1.27,2,(G p),0.11,2,(G p),0.022,2,(G p)
E18,1.17,2,(F p),0.11,2,(F p),0.025,2,(F p)
E19,1.85,2,(F p),0.1,2,(F p),0.027,2,(F p)
E17,1.3,2,(F p),0.12,2,(F p),0.03,2,(F p)
E20,2.59,2,(F p),0.15,2,(F p),0.034,2,(F p)
Ab5,8.51,3,(G (! p)),0.16,3,(G (! p)),0.037,3,(G (! p))
U5,2.36,2,(G p),0.14,2,(G p),0.037,2,(G p)
Ab4,8.86,3,(! (F p)),0.16,3,(G (! p)),0.04,3,(G (! p))
U29,5.56,5,(G (p | (! q))),0.2,5,(G (p | (! q))),0.046,6,((X (X p)) & (! q))
U4,1.7,2,(G p),0.11,2,(G p),0.047,2,(G p)
U7,3.4,2,(G p),0.15,2,(G p),0.048,2,(G p)
E22,3.53,2,(F p),0.17,2,(F p),0.048,2,(F p)
E23,3.85,2,(F p),0.19,2,(F p),0.048,2,(F p)
Ab6,13.53,3,(G (! p)),0.19,3,(G (! p)),0.049,3,(G (! p))
Ab8,14.64,3,(G (! p)),0.21,3,(G (! p)),0.052,3,(G (! p))
U6,2.25,2,(G p),0.14,2,(G p),0.053,2,(G p)
Ab7,12.76,3,(! (F p)),0.18,3,(G (! p)),0.057,3,(G (! p))
E21,2.45,2,(F p),0.14,2,(F p),0.058,2,(F p)
E1,6.3,5,((p | (X p)) | (X (X p))),0.22,5,(F (p & (F q))),0.06,5,(F (p & (F q)))
dE0,3.59,5,((p | (X p)) | (X (X p))),0.38,5,(F (r & (X TRUE))),0.061,6,((F (! t)) & (F r))
U8,3.63,2,(G p),0.18,2,(G p),0.065,2,(G p)
E0,6.1,5,(F (p & (F q))),0.2,5,(F (p & (F q))),0.066,5,(F (p & (F q)))
dE9,12.26,4,(q | (F p)),0.19,4,(F (p | q)),0.068,4,(F (p | q))
Ab9,19.27,3,(G (! p)),0.21,3,(G (! p)),0.07,3,(G (! p))
E24,3.61,2,(F p),0.18,2,(F p),0.073,2,(F p)
Ab30,8.73,5,(G (! (p & q))),0.19,5,(G (! (p & q))),0.077,7,(X (r & (X (X (! p)))))
dE10,18.57,4,((F p) | r),0.24,4,(F (p | q)),0.091,4,(F (r | p))
Ab29,7.22,5,(! (F (q & p))),0.18,5,(G (! (p & q))),0.096,7,(G ((! q) | (G (! p))))
Ab28,5.4,5,(G (! (p & q))),0.15,5,(G (! (p & q))),0.097,7,(G ((! q) | (G (! p))))
U30,7.66,5,(G ((! q) | p)),0.22,5,(G (p | (! q))),0.097,6,(G ((! q) | (G p)))
E25,5.13,2,(F p),0.2,2,(F p),0.103,2,(F p)
U10,4.94,2,(G p),0.21,2,(G p),0.112,2,(G p)
U9,3.5,2,(G p),0.18,2,(G p),0.149,2,(G p)
E26,13.38,2,(F p),0.55,2,(F p),0.164,2,(F p)
E4,35.87,5,(F ((F q) & p)),0.55,5,(F (p & (F q))),0.168,5,(F (p & (F q)))
Ab10,45.84,3,(! (F p)),0.56,3,(G (! p)),0.176,3,(G (! p))
U11,12.42,2,(G p),0.54,2,(G p),0.183,2,(G p)
Ab11,43.8,3,(G (! p)),0.8,3,(G (! p)),0.259,3,(G (! p))
E5,49.34,5,(F (p & (F q))),0.62,5,(F (p & (F q))),0.291,5,(F (p & (F q)))
Ab12,68.61,3,(G (! p)),0.85,3,(G (! p)),0.296,3,(G (! p))
Ab33,355.67,6,(G (! ((F p) & q))),3.35,6,(G (! (q & (F p)))),0.307,7,(G ((! q) | (G (! p))))
U12,11.6,2,(G p),0.71,2,(G p),0.319,2,(G p)
E28,17.48,2,(F p),0.75,2,(F p),0.321,2,(F p)
E7,70.65,5,(F (p & (F q))),0.95,5,(F (p & (F q))),0.344,5,(F (p & (F q)))
U33,140.65,6,(G ((! q) | (G p))),8.18,6,(G ((G p) | (! q))),0.354,6,(G ((! q) | (G p)))
E27,12.07,2,(F p),0.78,2,(F p),0.359,2,(F p)
U13,16.61,2,(G p),0.78,2,(G p),0.366,2,(G p)
dE11,79.65,4,(F (q | p)),0.9,4,(F (p | q)),0.386,4,(F (p | q))
E8,88.34,5,(p | (F (p & q))),1.06,5,(F (p & (F q))),0.399,5,(F (p & (F q)))
U32,249.57,6,(G ((G p) | (! q))),7.13,6,(G ((G p) | (! q))),0.431,6,(G ((! q) | (G p)))
Ab32,209.42,6,(! (F (q & (F p)))),2.92,6,(G (! (q & (F p)))),0.446,7,(G ((! q) | (G (! p))))
Ab31,144.03,6,(G (! ((F p) & q))),2.37,6,(G (! (q & (F p)))),0.453,7,(G ((! q) | (G (! p))))
dE3,62.6,5,(F (p & (F q))),1.98,5,(F (p & (F q))),0.47,5,(F (p & (F q)))
dE5,104.81,5,(F ((! (G r)) & r)),2.63,5,(F (p & (F q))),0.65,5,(F (r & (F q)))
U31,73.42,6,(G ((! q) | (G p))),6.09,6,(G ((G p) | (! q))),0.716,6,(G ((! q) | (G p)))
Ab34,265.76,6,(! (F ((F p) & q))),4.21,6,(G (! (q & (F p)))),0.736,7,(G ((! q) | (G (! p))))
U35,353.49,6,(G ((G p) | (! q))),13.18,6,(G ((G p) | (! q))),0.759,6,(G ((! q) | (G p)))
Ab36,580.56,6,(! (F ((F p) & q))),5.9,6,(G (! (q & (F p)))),0.8,7,(G ((! q) | (G (! p))))
U34,239.55,6,(G ((! q) | (G p))),10.33,6,(G ((G p) | (! q))),0.815,6,(G ((! q) | (G p)))
Ab35,400.58,6,(G (! (q & (F p)))),5.6,6,(G (! (q & (F p)))),0.831,7,(G ((! q) | (G (! p))))
U36,107.35,5,(G ((! q) | (G q))),5.84,6,(G (! (q & (X TRUE)))),0.832,5,(G ((! q) | (G q)))
E11,56.32,4,(F (q & p)),0.43,4,(F (p & q)),0.866,5,(F (p & (F q)))
E10,112.42,5,(F (p & (F q))),1.45,5,(F (p & (F q))),0.932,5,(F (p & (F q)))
U39,867.3,6,(G ((G p) | (! q))),21.49,6,(G ((X p) | (! q))),1.015,6,(G ((! q) | (G p)))
U38,703.04,6,(G ((! q) | (G p))),19.18,6,(G ((G p) | (! q))),1.138,6,(G ((! q) | (G p)))
Ab39,485.32,6,(! (F (q & (F p)))),8.92,6,(G (! (q & (F p)))),1.327,7,(G ((! q) | (G (! p))))
Ab38,361.1,6,(! (F ((F p) & q))),8.06,6,(G (! (q & (F p)))),1.402,7,(G ((! q) | (G (! p))))
Ab37,495.84,6,(G (! ((F p) & q))),5.45,6,(G (! (q & (F p)))),1.438,7,(G ((! q) | (G (! p))))
U37,424.88,6,(G ((G p) | (! q))),14.54,6,(G ((G p) | (! q))),1.552,6,(G ((! q) | (G p)))
E14,763.77,5,(F (p & (F q))),5.5,5,(F (p & (F q))),2.365,5,(F (p & (F q)))
E3,602.3,7,((F (p & (F q))) | (G (F q))),51.59,7,(F ((F q) & (p | (G q)))),3.242,8,((F (p & (F q))) | (G (! p)))
U41,900,,,60.3,6,(G ((G p) | (! q))),3.931,6,(G ((! q) | (G p)))
U42,900,,,68.12,6,(G ((G p) | (! q))),4.405,6,(G ((! q) | (G p)))
U40,900,,,37.39,6,(G ((G p) | (! q))),4.453,6,(G ((! q) | (G p)))
Ab42,900,,,28.19,6,(G (! (q & (F p)))),4.786,7,(G ((! q) | (G (! p))))
Ab41,900,,,25.63,6,(G (! (q & (F p)))),4.916,7,(G ((! q) | (G (! p))))
Ab43,900,,,27.82,6,(G (! (q & (F p)))),5.117,7,(G ((! q) | (G (! p))))
Ab40,900,,,16.19,6,(G (! (q & (F p)))),5.293,7,(G ((! q) | (G (! p))))
E6,900,,,870.12,8,(F ((F q) & (p | (G (! p))))),5.348,8,((F (p & (F q))) | (G (! p)))
E9,900,,,900,,,7.31,8,((F (p & (F q))) | (G (! p)))
E12,900,,,900,,,19.222,8,((F (p & (F q))) | (G (! p)))
dE1,778.87,7,(F ((r | p) & (F q))),20.51,7,(F ((F q) & (p | r))),33.331,11,((r | (F (p & (F q)))) | (G (! t)))
E13,900,,,512.77,7,(F ((F q) & (p | (G q)))),49.852,8,((F (p & (F q))) | (G (! p)))
dE7,900,,,900,,,609.557,11,(((F (X (X (X s)))) | s) & ((F r) | p))
dE2,900,,,900,,,900,,
dE6,900,,,900,,,900,,
dE4,900,,,900,,,900,,


==> data/RQ1-size-comparison.csv <==
Flie-size,Collab-size-1,Frequency-FvC,Log-FvC,Sys-size,Collab-size-2,Frequency-SvC,Log-SvC
2,2,93,1.96848294855394,2,2,93,1.96848294855394
3,3,40,1.60205999132796,3,3,40,1.60205999132796
4,4,3,0.477121254719662,4,4,3,0.477121254719662
5,5,4,0.602059991327962,5,5,4,0.602059991327962
5,6,3,0.477121254719662,5,6,3,0.477121254719662
6,6,11,1.04139268515823,6,6,26,1.41497334797082
6,7,12,1.07918124604762,6,7,29,1.46239799789896
6,9,2,0.301029995663981,6,9,2,0.301029995663981
7,8,3,0.477121254719662,7,8,16,1.20411998265592
20,6,15,1.17609125905568,8,8,4,0.602059991327962
20,7,17,1.23044892137827,20,8,10,1
20,8,27,1.43136376415899,20,9,2,0.301029995663981
20,9,2,0.301029995663981,20,11,2,0.301029995663981
20,12,9,0.954242509439325,20,12,9,0.954242509439325
20,20,13,1.11394335230684,20,20,13,1.11394335230684


==> data/RQ1-tool-comparison.csv <==
File Name,Flie Time,Flie DAG Size,Flie Formula,Syslite Time,Syslite DAG Size,Syslite Formula,Collab Time,Collab DAG Size,Collab Formula
f:04-nw:025-ml:08-0,1.08,2,(F r),0.28,2,(F p),0.02,2,(F r)
f:04-nw:025-ml:10-0,1.35,2,(F p),0.22,2,(F p),0.024,2,(F q)
f:04-nw:025-ml:12-0,1.78,2,(F p),0.19,2,(F p),0.034,2,(F r)
f:04-nw:025-ml:15-0,1.99,2,(F r),0.1,2,(F p),0.029,2,(F r)
f:04-nw:050-ml:08-0,2.11,2,(F q),0.36,2,(F p),0.033,2,(F q)
f:04-nw:050-ml:10-0,2.59,2,(F q),0.32,2,(F p),0.042,2,(F q)
f:04-nw:050-ml:12-0,3.07,2,(F r),0.24,2,(F p),0.046,2,(F r)
f:04-nw:050-ml:15-0,3.88,2,(F q),0.11,2,(F p),0.053,2,(F r)
f:04-nw:075-ml:08-0,3.11,2,(F q),0.34,2,(F p),0.049,2,(F q)
f:04-nw:075-ml:10-0,3.97,2,(F q),0.41,2,(F p),0.057,2,(F q)
f:04-nw:075-ml:12-0,4.68,2,(F p),0.13,2,(F p),0.102,2,(F r)
f:04-nw:075-ml:15-0,5.83,2,(F q),0.13,2,(F p),0.083,2,(F r)
f:04-nw:100-ml:08-0,4.08,2,(F q),0.4,2,(F p),0.064,2,(F q)
f:04-nw:100-ml:10-0,5.26,2,(F r),0.39,2,(F p),0.103,2,(F q)
f:04-nw:100-ml:12-0,6.06,2,(F q),0.16,2,(F p),0.089,2,(F r)
f:04-nw:100-ml:15-0,7.49,2,(F q),0.15,2,(F p),0.11,2,(F r)
f:04-nw:1000-ml:08-0,45.05,2,(F p),3.86,2,(F p),0.748,2,(F p)
f:04-nw:1000-ml:12-0,64.54,2,(F q),8.47,2,(F p),1.001,2,(F r)
f:04-nw:1000-ml:15-0,80.5,2,(F q),2.65,2,(F p),1.51,2,(F r)
f:04-nw:250-ml:08-0,10.83,2,(F p),0.79,2,(F p),0.152,2,(F p)
f:04-nw:250-ml:10-0,12.6,2,(F r),1.29,2,(F p),0.18,2,(F p)
f:04-nw:250-ml:12-0,15.09,2,(F q),0.32,2,(F p),0.202,2,(F r)
f:04-nw:250-ml:15-0,19.18,2,(F q),0.32,2,(F p),0.348,2,(F r)
f:04-nw:500-ml:08-0,21.81,2,(F p),0.79,2,(F p),0.363,2,(F p)
f:04-nw:500-ml:12-0,30.81,2,(F q),2.11,2,(F p),0.538,2,(F r)
f:04-nw:500-ml:15-0,39.45,2,(F q),0.92,2,(F p),0.626,2,(F r)
f:04-nw:750-ml:08-0,32.15,2,(F p),1.64,2,(F p),0.534,2,(F p)
f:04-nw:750-ml:12-0,47.71,2,(F q),3.76,2,(F p),0.775,2,(F r)
f:04-nw:750-ml:15-0,62,2,(F r),1.61,2,(F p),1.347,2,(F r)
f:06-nw:025-ml:08-0,1.01,2,(F p),0.2,2,(F p),0.017,2,(F p)
f:06-nw:025-ml:10-0,1.18,2,(F p),0.1,2,(F p),0.025,2,(F p)
f:06-nw:025-ml:12-0,1.44,2,(F p),0.37,2,(F p),0.021,2,(F p)
f:06-nw:025-ml:15-0,1.82,2,(F p),0.11,2,(F p),0.029,2,(F p)
f:06-nw:050-ml:08-0,1.96,2,(F p),0.24,2,(F p),0.029,2,(F p)
f:06-nw:050-ml:10-0,2.32,2,(F p),0.12,2,(F p),0.039,2,(F p)
f:06-nw:050-ml:12-0,2.8,2,(F p),0.51,2,(F p),0.039,2,(F p)
f:06-nw:050-ml:15-0,3.59,2,(F p),0.13,2,(F p),0.066,2,(F p)
f:06-nw:075-ml:08-0,2.86,2,(F p),0.17,2,(F p),0.04,2,(F p)
f:06-nw:075-ml:10-0,3.36,2,(F p),0.34,2,(F p),0.048,2,(F p)
f:06-nw:075-ml:12-0,4.22,2,(F p),0.5,2,(F p),0.115,2,(F p)
f:06-nw:075-ml:15-0,5.72,2,(F p),0.18,2,(F p),0.085,2,(F p)
f:06-nw:100-ml:08-0,3.75,2,(F p),0.21,2,(F p),0.069,2,(F p)
f:06-nw:100-ml:10-0,4.61,2,(F p),0.45,2,(F p),0.062,2,(F p)
f:06-nw:100-ml:12-0,5.35,2,(F p),0.63,2,(F p),0.074,2,(F p)
f:06-nw:100-ml:15-0,7.69,2,(F p),0.21,2,(F p),0.085,2,(F p)
f:06-nw:1000-ml:08-0,42.35,2,(F p),8.41,2,(F p),0.659,2,(F p)
f:06-nw:1000-ml:10-0,49.27,2,(F p),11.72,2,(F p),0.76,2,(F p)
f:06-nw:1000-ml:12-0,57.33,2,(F p),7.58,2,(F p),0.938,2,(F p)
f:06-nw:1000-ml:15-0,74.59,2,(F p),8.3,2,(F p),1.674,2,(F p)
f:06-nw:250-ml:08-0,9.37,2,(F p),0.53,2,(F p),0.126,2,(F p)
f:06-nw:250-ml:10-0,11.64,2,(F p),1.11,2,(F p),0.243,2,(F p)
f:06-nw:250-ml:12-0,13.87,2,(F p),1.57,2,(F p),0.239,2,(F p)
f:06-nw:250-ml:15-0,18.43,2,(F p),0.7,2,(F p),0.299,2,(F p)
f:06-nw:500-ml:08-0,23.43,2,(F p),2.98,2,(F p),0.343,2,(F p)
f:06-nw:500-ml:10-0,24.05,2,(F p),6.27,2,(F p),0.374,2,(F p)
f:06-nw:500-ml:12-0,28.83,2,(F p),2.2,2,(F p),0.43,2,(F p)
f:06-nw:500-ml:15-0,36.14,2,(F p),2.23,2,(F p),0.623,2,(F p)
f:06-nw:750-ml:08-0,28.1,2,(F p),5.22,2,(F p),0.448,2,(F p)
f:06-nw:750-ml:10-0,34.03,2,(F p),12.21,2,(F p),0.631,2,(F p)
f:06-nw:750-ml:12-0,42.36,2,(F p),4.55,2,(F p),0.7,2,(F p)
f:06-nw:750-ml:15-0,54.96,2,(F p),4.9,2,(F p),1.172,2,(F p)
f:07-nw:025-ml:08-0,0.95,2,(G p),0.11,2,(G p),0.023,2,(G p)
f:07-nw:025-ml:10-0,1.18,2,(G p),0.21,2,(G p),0.02,2,(G p)
f:07-nw:025-ml:12-0,1.43,2,(G p),0.29,2,(G p),0.024,2,(G p)
f:07-nw:025-ml:15-0,1.71,2,(G p),0.1,2,(G p),0.028,2,(G p)
f:07-nw:050-ml:08-0,1.92,2,(G p),0.13,2,(G p),0.029,2,(G p)
f:07-nw:050-ml:10-0,2.31,2,(G p),0.27,2,(G p),0.035,2,(G p)
f:07-nw:050-ml:12-0,2.82,2,(G p),0.32,2,(G p),0.039,2,(G p)
f:07-nw:050-ml:15-0,3.52,2,(G p),0.14,2,(G p),0.072,2,(G p)
f:07-nw:075-ml:08-0,2.82,2,(G p),0.32,2,(G p),0.041,2,(G p)
f:07-nw:075-ml:10-0,3.4,2,(G p),0.17,2,(G p),0.05,2,(G p)
f:07-nw:075-ml:12-0,3.88,2,(G p),0.7,2,(G p),0.056,2,(G p)
f:07-nw:075-ml:15-0,5.27,2,(G p),0.18,2,(G p),0.077,2,(G p)
f:07-nw:100-ml:08-0,3.68,2,(G p),0.2,2,(G p),0.055,2,(G p)
f:07-nw:100-ml:10-0,4.51,2,(G p),0.24,2,(G p),0.068,2,(G p)
f:07-nw:100-ml:12-0,5.32,2,(G p),0.63,2,(G p),0.072,2,(G p)
f:07-nw:100-ml:15-0,7.11,2,(G p),0.22,2,(G p),0.091,2,(G p)
f:07-nw:1000-ml:08-0,37.66,2,(G p),7.78,2,(G p),0.827,2,(G p)
f:07-nw:1000-ml:10-0,48.46,2,(G p),17.77,2,(G p),0.808,2,(G p)
f:07-nw:1000-ml:12-0,53.97,2,(G p),8.79,2,(G p),0.966,2,(G p)
f:07-nw:1000-ml:15-0,70.61,2,(G p),8.3,2,(G p),1.559,2,(G p)
f:07-nw:250-ml:08-0,9.27,2,(G p),1.12,2,(G p),0.13,2,(G p)
f:07-nw:250-ml:10-0,12,2,(G p),0.61,2,(G p),0.217,2,(G p)
f:07-nw:250-ml:12-0,13.65,2,(G p),2.65,2,(G p),0.235,2,(G p)
f:07-nw:250-ml:15-0,17.3,2,(G p),0.74,2,(G p),0.309,2,(G p)
f:07-nw:500-ml:08-0,18.89,2,(G p),4.45,2,(G p),0.354,2,(G p)
f:07-nw:500-ml:10-0,23.45,2,(G p),4.93,2,(G p),0.372,2,(G p)
f:07-nw:500-ml:12-0,28.03,2,(G p),3.83,2,(G p),0.435,2,(G p)
f:07-nw:500-ml:15-0,34.6,2,(G p),2.29,2,(G p),0.592,2,(G p)
f:07-nw:750-ml:08-0,29.01,2,(G p),6.89,2,(G p),0.475,2,(G p)
f:07-nw:750-ml:10-0,38.52,2,(G p),8.98,2,(G p),0.642,2,(G p)
f:07-nw:750-ml:12-0,44.01,2,(G p),6,2,(G p),0.695,2,(G p)
f:07-nw:750-ml:15-0,54.59,2,(G p),4.76,2,(G p),1.032,2,(G p)
f:01-nw:025-ml:08-0,3.39,3,(! (F p)),0.12,3,(G (! p)),0.024,3,(G (! p))
f:01-nw:025-ml:10-0,4.04,3,(G (! p)),0.11,3,(G (! p)),0.022,3,(G (! p))
f:01-nw:025-ml:12-0,5.42,3,(! (F p)),0.23,3,(G (! p)),0.024,3,(G (! p))
f:01-nw:025-ml:15-0,7.25,3,(! (F p)),0.13,3,(G (! p)),0.056,3,(G (! p))
f:01-nw:050-ml:08-0,6.65,3,(! (F p)),0.14,3,(G (! p)),0.037,3,(G (! p))
f:01-nw:050-ml:10-0,8.52,3,(! (F p)),0.14,3,(G (! p)),0.04,3,(G (! p))
f:01-nw:050-ml:12-0,10.68,3,(G (! p)),0.28,3,(G (! p)),0.043,3,(G (! p))
f:01-nw:050-ml:15-0,13.64,3,(G (! p)),0.14,3,(G (! p)),0.055,3,(G (! p))
f:01-nw:075-ml:08-0,10.6,3,(G (! p)),0.39,3,(G (! p)),0.045,3,(G (! p))
f:01-nw:075-ml:10-0,12.94,3,(G (! p)),0.2,3,(G (! p)),0.057,3,(G (! p))
f:01-nw:075-ml:12-0,15.3,3,(! (F p)),0.55,3,(G (! p)),0.136,3,(G (! p))
f:01-nw:075-ml:15-0,19.61,3,(G (! p)),0.21,3,(G (! p)),0.073,3,(G (! p))
f:01-nw:100-ml:08-0,13.49,3,(! (F p)),0.45,3,(G (! p)),0.057,3,(G (! p))
f:01-nw:100-ml:10-0,17.06,3,(G (! p)),0.24,3,(G (! p)),0.068,3,(G (! p))
f:01-nw:100-ml:12-0,20.22,3,(! (F p)),0.79,3,(G (! p)),0.079,3,(G (! p))
f:01-nw:100-ml:15-0,27.23,3,(G (! p)),0.24,3,(G (! p)),0.096,3,(G (! p))
f:01-nw:1000-ml:08-0,136.69,3,(! (F p)),6.97,3,(G (! p)),0.735,3,(G (! p))
f:01-nw:1000-ml:10-0,176.48,3,(! (F p)),14.23,3,(G (! p)),0.83,3,(G (! p))
f:01-nw:1000-ml:12-0,279.88,3,(! (F p)),8.69,3,(G (! p)),0.991,3,(G (! p))
f:01-nw:1000-ml:15-0,388.07,3,(G (! p)),8.35,3,(G (! p)),1.373,3,(G (! p))
f:01-nw:250-ml:08-0,34.59,3,(! (F p)),0.98,3,(G (! p)),0.141,3,(G (! p))
f:01-nw:250-ml:10-0,42.47,3,(! (F p)),0.7,3,(G (! p)),0.24,3,(G (! p))
f:01-nw:250-ml:12-0,55.83,3,(! (F p)),1.75,3,(G (! p)),0.278,3,(G (! p))
f:01-nw:250-ml:15-0,73.79,3,(G (! p)),0.92,3,(G (! p)),0.33,3,(G (! p))
f:01-nw:500-ml:08-0,71.3,3,(G (! p)),3.02,3,(G (! p)),0.363,3,(G (! p))
f:01-nw:500-ml:10-0,84.51,3,(! (F p)),4.39,3,(G (! p)),0.433,3,(G (! p))
f:01-nw:500-ml:12-0,117.55,3,(! (F p)),3.74,3,(G (! p)),0.504,3,(G (! p))
f:01-nw:500-ml:15-0,162.84,3,(! (F p)),2.39,3,(G (! p)),0.64,3,(G (! p))
f:01-nw:750-ml:08-0,106.79,3,(! (F p)),6.92,3,(G (! p)),0.467,3,(G (! p))
f:01-nw:750-ml:10-0,131.5,3,(G (! p)),7.81,3,(G (! p)),0.71,3,(G (! p))
f:01-nw:750-ml:12-0,174.36,3,(G (! p)),5.67,3,(G (! p)),0.863,3,(G (! p))
f:01-nw:750-ml:15-0,247.51,3,(G (! p)),4.97,3,(G (! p)),1.093,3,(G (! p))
f:02-nw:025-ml:15-0,6.99,3,(! (F q)),0.14,3,(G (! q)),0.037,3,(G (! q))
f:02-nw:050-ml:15-0,13.36,3,(! (F q)),0.2,3,(G (! q)),0.105,3,(G (! q))
f:02-nw:075-ml:15-0,19.18,3,(G (! q)),0.25,3,(G (! q)),0.072,3,(G (! q))
f:02-nw:100-ml:15-0,27.61,3,(G (! q)),0.33,3,(G (! q)),0.096,3,(G (! q))
f:08-nw:025-ml:15-0,6.38,3,(G (! q)),0.13,3,(G (! q)),0.027,3,(G (! q))
f:08-nw:050-ml:15-0,13.08,3,(! (F q)),0.19,3,(G (! q)),0.094,3,(G (! q))
f:08-nw:075-ml:15-0,19.72,3,(G (! q)),0.26,3,(G (! q)),0.073,3,(G (! q))
f:08-nw:100-ml:15-0,27.17,3,(G (! q)),0.33,3,(G (! q)),0.099,3,(G (! q))
f:04-nw:1000-ml:10-0,615.13,4,(F (r | q)),3.51,4,(F (p | q)),3.587,4,(F (r | q))
f:04-nw:500-ml:10-0,303.46,4,(F (q | r)),2.51,4,(F (p | q)),1.74,4,(q | (F r))
f:04-nw:750-ml:10-0,557.37,4,((F q) | r),2.56,4,(F (p | q)),2.569,4,(q | (F r))
f:02-nw:025-ml:08-0,25.17,5,(G (! (p & q))),0.59,5,(G (! (p & q))),0.159,6,(G ((! p) | (! q)))
f:02-nw:025-ml:10-0,42.45,5,(G (! (p & q))),0.64,5,(G (! (p & q))),0.171,6,(G ((! p) | (! q)))
f:02-nw:025-ml:12-0,32.46,5,(! (F (p & q))),0.49,5,(G (! (p & q))),0.209,6,(G ((! p) | (! q)))
f:08-nw:025-ml:12-0,33.53,5,(G (p | (! q))),0.3,5,(G (p | (! q))),0.266,5,(G ((! q) | p))
f:08-nw:050-ml:12-0,61.59,5,(G ((! q) | p)),0.48,5,(G (p | (! q))),0.503,5,(G ((! q) | p))
f:08-nw:075-ml:12-0,136.91,5,(G (p | (! q))),1.33,5,(G (p | (! q))),0.659,5,(G ((! q) | p))
f:08-nw:100-ml:12-0,164.83,5,(G (p | (! q))),1.41,5,(G (p | (! q))),0.951,5,(G ((! q) | p))
f:02-nw:050-ml:08-0,267.75,6,(G (! ((F p) & q))),3.47,6,(G (! (q & (F p)))),0.375,7,(G ((! q) | (G (! p))))
f:02-nw:050-ml:10-0,185.71,6,(! (F (q & (F p)))),5.29,6,(G (! (q & (F p)))),0.325,7,(G ((! q) | (G (! p))))
f:02-nw:050-ml:12-0,170.45,6,(! (F ((F p) & q))),2.69,6,(G (! (q & (F p)))),0.504,7,(G ((! q) | (G (! p))))
f:02-nw:075-ml:08-0,248.03,6,(! (F (q & (F p)))),4.36,6,(G (! (q & (F p)))),0.453,7,(G ((! q) | (G (! p))))
f:02-nw:075-ml:10-0,454.31,6,(! (F (q & (F p)))),7.53,6,(G (! (q & (F p)))),0.529,7,(G ((! q) | (G (! p))))
f:02-nw:075-ml:12-0,463.97,6,(! (F ((F p) & q))),2.93,6,(G (! (q & (F p)))),0.583,7,(G ((! q) | (G (! p))))
f:02-nw:100-ml:08-0,2000,,,6.49,6,(G (! (q & (F p)))),0.572,7,(G ((! q) | (G (! p))))
f:02-nw:100-ml:10-0,654.29,6,(! (F (q & (F p)))),11.81,6,(G (! (q & (F p)))),0.667,7,(G ((! q) | (G (! p))))
f:02-nw:100-ml:12-0,436.31,6,(! (F (q & (F p)))),3.91,6,(G (! (q & (F p)))),0.806,7,(G ((! q) | (G (! p))))
f:02-nw:1000-ml:08-0,2000,,,29.53,6,(G (! (q & (F p)))),6.411,7,(G ((! q) | (G (! p))))
f:02-nw:1000-ml:10-0,2000,,,33.03,6,(G (! (q & (F p)))),6.597,7,(G ((! q) | (G (! p))))
f:02-nw:1000-ml:12-0,2000,,,95.74,6,(G (! (q & (F p)))),8.378,7,(G ((! q) | (G (! p))))
f:02-nw:1000-ml:15-0,2000,,,49.67,6,(G (! (q & (F p)))),9.843,7,(G ((! q) | (G (! p))))
f:02-nw:250-ml:08-0,2000,,,12.63,6,(G (! (q & (F p)))),1.452,7,(G ((! q) | (G (! p))))
f:02-nw:250-ml:10-0,2000,,,19.22,6,(G (! (q & (F p)))),1.736,7,(G ((! q) | (G (! p))))
f:02-nw:250-ml:12-0,2000,,,9.74,6,(G (! (q & (F p)))),2.296,7,(G ((! q) | (G (! p))))
f:02-nw:250-ml:15-0,2000,,,11.46,6,(G (! (q & (F p)))),2.812,7,(G ((! q) | (G (! p))))
f:02-nw:500-ml:08-0,2000,,,11.24,6,(G (! (q & (F p)))),2.887,7,(G ((! q) | (G (! p))))
f:02-nw:500-ml:10-0,2000,,,16.18,6,(G (! (q & (F p)))),3.548,7,(G ((! q) | (G (! p))))
f:02-nw:500-ml:12-0,2000,,,34.69,6,(G (! (q & (F p)))),4.454,7,(G ((! q) | (G (! p))))
f:02-nw:500-ml:15-0,2000,,,24.07,6,(G (! (q & (F p)))),5.677,7,(G ((! q) | (G (! p))))
f:02-nw:750-ml:08-0,2000,,,16.78,6,(G (! (q & (F p)))),4.523,7,(G ((! q) | (G (! p))))
f:02-nw:750-ml:10-0,2000,,,27.76,6,(G (! (q & (F p)))),4.993,7,(G ((! q) | (G (! p))))
f:02-nw:750-ml:12-0,2000,,,68.29,6,(G (! (q & (F p)))),6.127,7,(G ((! q) | (G (! p))))
f:02-nw:750-ml:15-0,2000,,,36.31,6,(G (! (q & (F p)))),8.734,7,(G ((! q) | (G (! p))))
f:03-nw:025-ml:15-0,94.61,6,((F r) | (! (F p))),39.96,6,((F r) | (G (! p))),13.462,9,((F (r & s)) | (G ((! s) | q)))
f:03-nw:050-ml:15-0,208.72,6,((G (! s)) | (F r)),74.2,6,((F r) | (G (! p))),23.125,9,((F (r & s)) | (G ((! s) | q)))
f:03-nw:075-ml:15-0,363.65,6,((! (F s)) | (F r)),112.19,6,((F r) | (G (! p))),2.147,6,((F r) | (G (! p)))
f:03-nw:100-ml:15-0,413.14,6,((G (! p)) | (F r)),143.12,6,((F r) | (G (! p))),2.754,6,((F r) | (G (! p)))
f:05-nw:025-ml:15-0,145.1,6,(F ((p & q) | (G q))),2.32,6,(F (q & (p | (G q)))),7.338,7,((F (p & q)) | (G (! p)))
f:05-nw:050-ml:15-0,253.35,6,(F (q & (p | (G q)))),4.03,6,(F (q & (p | (G q)))),11.812,7,((F (p & q)) | (G (! p)))
f:05-nw:075-ml:15-0,507.65,6,(F ((G q) | (p & q))),6.2,6,(F (q & (p | (G q)))),15.76,7,((F (p & q)) | (G (! p)))
f:05-nw:100-ml:15-0,807.05,6,(F (((G q) | p) & q)),8.12,6,(F (q & (p | (G q)))),20.213,7,((F (p & q)) | (G (! p)))
f:08-nw:025-ml:08-0,61.48,6,(G ((G p) | (! q))),2.66,6,(G ((G p) | (! q))),0.152,6,(G ((! q) | (G p)))
f:08-nw:025-ml:10-0,95.17,6,(G ((! q) | (G p))),4.21,6,(G ((G p) | (! q))),0.192,6,(G ((! q) | (G p)))
f:08-nw:050-ml:08-0,138.16,6,(G ((G p) | (! q))),4.44,6,(G ((G p) | (! q))),0.273,6,(G ((! q) | (G p)))
f:08-nw:050-ml:10-0,210.27,6,(G ((G p) | (! q))),11.05,6,(G ((G p) | (! q))),0.32,6,(G ((! q) | (G p)))
f:08-nw:075-ml:08-0,229.73,6,(G ((G p) | (! q))),11.8,6,(G ((G p) | (! q))),0.602,6,(G ((! q) | (G p)))
f:08-nw:075-ml:10-0,453.27,6,(G ((! q) | (G p))),11.04,6,(G ((G p) | (! q))),0.547,6,(G ((! q) | (G p)))
f:08-nw:100-ml:08-0,408.63,6,(G ((G p) | (! q))),16.51,6,(G ((G p) | (! q))),0.571,6,(G ((! q) | (G p)))
f:08-nw:100-ml:10-0,499.26,6,(G ((! q) | (G p))),14.02,6,(G ((G p) | (! q))),1.064,6,(G ((! q) | (G p)))
f:08-nw:1000-ml:08-0,2000,,,42.06,6,(G ((G p) | (! q))),5.764,6,(G ((! q) | (G p)))
f:08-nw:1000-ml:10-0,2000,,,57.58,6,(G ((G p) | (! q))),7.268,6,(G ((! q) | (G p)))
f:08-nw:1000-ml:12-0,2000,,,218.04,6,(G ((G p) | (! q))),9.623,6,(G ((! q) | (G p)))
f:08-nw:1000-ml:15-0,2000,,,93.46,6,(G ((G p) | (! q))),10.974,6,(G ((! q) | (G p)))
f:08-nw:250-ml:08-0,878.7,6,(G ((G p) | (! q))),34.17,6,(G ((G p) | (! q))),1.347,6,(G ((! q) | (G p)))
f:08-nw:250-ml:10-0,2000,,,31.48,6,(G ((G p) | (! q))),1.8,6,(G ((! q) | (G p)))
f:08-nw:250-ml:12-0,2000,,,18.75,6,(G ((G p) | (! q))),2.406,6,(G ((! q) | (G p)))
f:08-nw:250-ml:15-0,2000,,,21.98,6,(G ((G p) | (! q))),2.728,6,(G ((! q) | (G p)))
f:08-nw:500-ml:08-0,2000,,,23.99,6,(G ((G p) | (! q))),3.155,6,(G ((! q) | (G p)))
f:08-nw:500-ml:10-0,2000,,,30.26,6,(G ((G p) | (! q))),3.281,6,(G ((! q) | (G p)))
f:08-nw:500-ml:12-0,2000,,,96.49,6,(G ((G p) | (! q))),4.246,6,(G ((! q) | (G p)))
f:08-nw:500-ml:15-0,2000,,,44.61,6,(G ((G p) | (! q))),5.68,6,(G ((! q) | (G p)))
f:08-nw:750-ml:08-0,2000,,,29.71,6,(G ((G p) | (! q))),4.501,6,(G ((! q) | (G p)))
f:08-nw:750-ml:10-0,2000,,,43.82,6,(G ((G p) | (! q))),5.076,6,(G ((! q) | (G p)))
f:08-nw:750-ml:12-0,2000,,,167.28,6,(G ((G p) | (! q))),5.83,6,(G ((! q) | (G p)))
f:08-nw:750-ml:15-0,2000,,,68.94,6,(G ((G p) | (! q))),8.681,6,(G ((! q) | (G p)))
f:03-nw:025-ml:12-0,2000,,,115.65,7,(F (q & (p | (X (X q))))),4.885,8,(F (X (X (q & (F (X (X q)))))))
f:05-nw:025-ml:08-0,279.2,7,(F ((G q) | (p & (F q)))),32.96,7,(F ((F q) & (p | (G q)))),2.145,8,((F (p & (F q))) | (G (! p)))
f:05-nw:025-ml:12-0,555.25,7,((F ((F q) & p)) | (G (F q))),14.37,7,(F ((X q) & (p | (G q)))),3.617,8,((F (p & (X q))) | (G (! p)))
f:05-nw:050-ml:08-0,673.09,7,(F ((F q) & ((G q) | p))),44.89,7,(F ((F q) & (p | (G q)))),3.297,8,((F (p & (F q))) | (G (! p)))
f:05-nw:050-ml:12-0,2000,,,26.66,7,(F ((F q) & (p | (G q)))),6.344,8,((F (p & (F q))) | (G (! p)))
f:05-nw:075-ml:08-0,2000,,,89.97,7,(F ((F q) & (p | (G q)))),4.565,8,((F (p & (F q))) | (G (! p)))
f:05-nw:075-ml:12-0,2000,,,65.55,7,(F ((F q) & (p | (G q)))),9.405,8,((F (p & (F q))) | (G (! p)))
f:05-nw:100-ml:08-0,2000,,,107.08,7,(F ((F q) & (p | (G q)))),5.141,8,((F (p & (F q))) | (G (! p)))
f:05-nw:100-ml:12-0,2000,,,52.93,7,(F ((F q) & (p | (G q)))),12.119,8,((F (p & (F q))) | (G (! p)))
f:05-nw:1000-ml:15-0,2000,,,559.89,7,(F ((F q) & (p | (G q)))),190.97,8,((F (p & (F q))) | (G (! p)))
f:05-nw:250-ml:08-0,2000,,,280.89,7,(F ((F q) & (p | (G q)))),11.737,8,((F (p & (F q))) | (G (! p)))
f:05-nw:250-ml:12-0,2000,,,228.5,7,(F ((F q) & (p | (G q)))),29.501,8,((F (p & (F q))) | (G (! p)))
f:05-nw:250-ml:15-0,2000,,,119.79,7,(F (q & (p | (G (! p))))),49.735,8,((F (p & (X q))) | (G (! p)))
f:05-nw:500-ml:12-0,2000,,,846.11,7,(F ((F q) & (p | (G q)))),55.609,8,((F (p & (F q))) | (G (! p)))
f:05-nw:500-ml:15-0,2000,,,284.61,7,(F ((F q) & (p | (G q)))),97.525,8,((F (p & (F q))) | (G (! p)))
f:05-nw:750-ml:15-0,2000,,,420.42,7,(F ((F q) & (p | (G q)))),147.489,8,((F (p & (F q))) | (G (! p)))
f:05-nw:025-ml:10-0,2000,,,233.69,8,(F ((X q) & (p | (G (! p))))),2.674,8,((F (p & (X q))) | (G (! p)))
f:05-nw:050-ml:10-0,2000,,,496.97,8,(F ((X q) & (p | (G (! p))))),4.706,8,((F (p & (X q))) | (G (! p)))
f:05-nw:075-ml:10-0,2000,,,585.43,8,(F ((F q) & (p | (G (! p))))),6.655,8,((F (p & (F q))) | (G (! p)))
f:05-nw:100-ml:10-0,2000,,,651.61,8,(F ((F q) & (p | (G (! p))))),8.05,8,((F (p & (F q))) | (G (! p)))
f:03-nw:025-ml:08-0,2000,,,2000,,,170.848,12,(((F (p & (F q))) | (G (! p))) | (G (! s)))
f:03-nw:025-ml:10-0,2000,,,2000,,,188.38,12,((F (r & (F s))) | (G ((! s) | (G (! p)))))
f:03-nw:050-ml:08-0,2000,,,2000,,,250.743,12,(((F (p & (F q))) | (G (! p))) | (G (! s)))
f:03-nw:050-ml:10-0,2000,,,2000,,,299.2,12,(((F (r & (F s))) | (G (! p))) | (G (! s)))
f:03-nw:050-ml:12-0,2000,,,2000,,,147.662,11,((F (r & s)) | (G ((! s) | (G (! p)))))
f:03-nw:075-ml:08-0,2000,,,2000,,,328.696,12,(((F (p & (F q))) | (G (! p))) | (G (! s)))
f:03-nw:075-ml:10-0,2000,,,2000,,,397.349,12,(((F (r & (F s))) | (G (! p))) | (G (! s)))
f:03-nw:075-ml:12-0,2000,,,2000,,,202.712,11,((F (r & s)) | (G ((! s) | (G (! p)))))
f:03-nw:100-ml:08-0,2000,,,2000,,,413.407,12,(((F (p & (F q))) | (G (! p))) | (G (! s)))
f:03-nw:100-ml:10-0,2000,,,2000,,,507.52,12,(((F (r & (F s))) | (G (! s))) | (G (! p)))
f:03-nw:100-ml:12-0,2000,,,2000,,,582.61,12,((F (r & (F s))) | (G ((! s) | (G (! p)))))
f:03-nw:1000-ml:08-0,2000,,,2000,,,2000,,
f:03-nw:1000-ml:10-0,2000,,,2000,,,2000,,
f:03-nw:1000-ml:12-0,2000,,,2000,,,2000,,
f:03-nw:1000-ml:15-0,2000,,,2000,,,2000,,
f:03-nw:250-ml:08-0,2000,,,2000,,,2000,,
f:03-nw:250-ml:10-0,2000,,,2000,,,2000,,
f:03-nw:250-ml:12-0,2000,,,2000,,,2000,,
f:03-nw:250-ml:15-0,2000,,,2000,,,201.72,8,((F (p & (F q))) | (G (! p)))
f:03-nw:500-ml:08-0,2000,,,2000,,,2000,,
f:03-nw:500-ml:10-0,2000,,,2000,,,2000,,
f:03-nw:500-ml:12-0,2000,,,2000,,,2000,,
f:03-nw:500-ml:15-0,2000,,,2000,,,389.602,9,((F (r & (F s))) | (G (! p)))
f:03-nw:750-ml:08-0,2000,,,2000,,,2000,,
f:03-nw:750-ml:10-0,2000,,,2000,,,2000,,
f:03-nw:750-ml:12-0,2000,,,2000,,,2000,,
f:03-nw:750-ml:15-0,2000,,,2000,,,574.577,9,((F (r & (F s))) | (G (! p)))
f:05-nw:1000-ml:08-0,2000,,,2000,,,43.87,8,((F (p & (F q))) | (G (! p)))
f:05-nw:1000-ml:10-0,2000,,,2000,,,71.385,8,((F (p & (F q))) | (G (! p)))
f:05-nw:1000-ml:12-0,2000,,,2000,,,115.57,8,((F (p & (F q))) | (G (! p)))
f:05-nw:250-ml:10-0,2000,,,2000,,,19.565,8,((F (p & (F q))) | (G (! p)))
f:05-nw:500-ml:08-0,2000,,,2000,,,21.557,8,((F (p & (F q))) | (G (! p)))
f:05-nw:500-ml:10-0,2000,,,2000,,,36.802,8,((F (p & (F q))) | (G (! p)))
f:05-nw:750-ml:08-0,2000,,,2000,,,35.655,8,((F (p & (F q))) | (G (! p)))
f:05-nw:750-ml:10-0,2000,,,2000,,,54.334,8,((F (p & (F q))) | (G (! p)))
f:05-nw:750-ml:12-0,2000,,,2000,,,87.961,8,((F (p & (F q))) | (G (! p)))


==> data/RQ2-anytime-comparison.csv <==
,,,,,,,,,,,,,,
f:03-nw:1000-ml:08-0.trace,0,178.653,18,(((F ((p & (F q)) | (r & (F s)))) | (G (! p))) | (G (! s))),189.64,17,(((F ((r & s) | (p & (F q)))) | (G (! p))) | (G (! s))),,,,,,,
f:03-nw:1000-ml:10-0.trace,0,288.955,18,(((F ((r & (F s)) | (p & (F q)))) | (G (! p))) | (G (! s))),302.782,17,(((F ((r & s) | (p & (F q)))) | (G (! p))) | (G (! s))),,,,,,,
f:03-nw:1000-ml:12-0.trace,0,442.77,15,(((r | (F (p & (F q)))) | (G (! p))) | (G (! s))),458.447,17,(((F (p & (F q))) | (G ((! p) | (X (G s))))) | (G (! s))),,,,,,,
f:03-nw:250-ml:08-0.trace,0,44.212,18,(((F ((r & (F s)) | (p & (F q)))) | (G (! p))) | (G (! s))),49.927,17,(((F ((r & s) | (p & (F q)))) | (G (! p))) | (G (! s))),,,,,,,
f:03-nw:250-ml:10-0.trace,0,73.089,18,(((F ((p & (F q)) | (r & (F s)))) | (G (! p))) | (G (! s))),80.657,16,(((F ((p & q) | (r & s))) | (G (! p))) | (G (! s))),,,,,,,
f:03-nw:250-ml:12-0.trace,0,101.866,13,((F (r & (F s))) | (G ((! s) | (G (! p))))),,,,,,,,,,
f:03-nw:500-ml:08-0.trace,0,87.882,18,(((F ((p & (F q)) | (r & (F s)))) | (G (! p))) | (G (! s))),98.18,17,(((F ((r & s) | (p & (F q)))) | (G (! p))) | (G (! s))),,,,,,,
f:03-nw:500-ml:10-0.trace,0,150.254,18,(((F ((p & (F q)) | (r & (F s)))) | (G (! s))) | (G (! p))),,,,,,,,,,
f:03-nw:500-ml:12-0.trace,0,214.029,15,((r | (F (p & (F q)))) | (G ((! s) | (G (! p))))),221.065,15,(((F (p & (F q))) | (G ((! s) | (G (! p))))) | r),,,,,,,
f:03-nw:750-ml:08-0.trace,0,136.507,18,(((F ((p & (F q)) | (r & (F s)))) | (G (! s))) | (G (! p))),153.882,17,(((F ((r & s) | (p & (F q)))) | (G (! p))) | (G (! s))),,,,,,,
f:03-nw:750-ml:10-0.trace,0,219.024,18,(((F ((p & (F q)) | (r & (F s)))) | (G (! s))) | (G (! p))),241.759,17,(((F ((r & s) | (p & (F q)))) | (G (! s))) | (G (! p))),,,,,,,
f:03-nw:750-ml:12-0.trace,0,325.529,15,((r | (F (p & (F q)))) | (G ((! s) | (G (! p))))),338.534,17,(((F (p & (F q))) | (G ((! p) | (X (G s))))) | (G (! s))),,,,,,,
f:01-nw:025-ml:08-0.trace,1,0.019,,(G (! p)),0.024,,3,(G (! p)),,,,,,
f:01-nw:025-ml:10-0.trace,1,0.019,,(G (! p)),0.022,,3,(G (! p)),,,,,,
f:01-nw:025-ml:12-0.trace,1,0.022,,(G (! p)),0.024,,3,(G (! p)),,,,,,
f:01-nw:050-ml:08-0.trace,1,0.031,,(G (! p)),0.037,,3,(G (! p)),,,,,,
f:01-nw:050-ml:10-0.trace,1,0.035,,(G (! p)),0.04,,3,(G (! p)),,,,,,
f:01-nw:050-ml:12-0.trace,1,0.04,,(G (! p)),0.043,,3,(G (! p)),,,,,,
f:01-nw:075-ml:08-0.trace,1,0.041,,(G (! p)),0.045,,3,(G (! p)),,,,,,
f:01-nw:075-ml:10-0.trace,1,0.051,,(G (! p)),0.057,,3,(G (! p)),,,,,,
f:01-nw:075-ml:12-0.trace,1,0.117,,(G (! p)),0.136,,3,(G (! p)),,,,,,
f:01-nw:100-ml:08-0.trace,1,0.054,,(G (! p)),0.057,,3,(G (! p)),,,,,,
f:01-nw:100-ml:10-0.trace,1,0.065,,(G (! p)),0.068,,3,(G (! p)),,,,,,
f:01-nw:100-ml:12-0.trace,1,0.076,,(G (! p)),0.079,,3,(G (! p)),,,,,,
f:01-nw:1000-ml:08-0.trace,1,0.728,,(G (! p)),0.735,,3,(G (! p)),,,,,,
f:01-nw:1000-ml:10-0.trace,1,0.827,,(G (! p)),0.83,,3,(G (! p)),,,,,6,(G ((! p) | (! q)))
f:01-nw:1000-ml:12-0.trace,1,0.988,,(G (! p)),0.991,,3,(G (! p)),,,,,,
f:01-nw:250-ml:08-0.trace,1,0.137,,(G (! p)),0.141,,3,(G (! p)),,,,,,
f:01-nw:250-ml:10-0.trace,1,0.234,,(G (! p)),0.24,,3,(G (! p)),,,,,,
f:01-nw:250-ml:12-0.trace,1,0.275,,(G (! p)),0.278,,3,(G (! p)),,,,,,
f:01-nw:500-ml:08-0.trace,1,0.36,,(G (! p)),0.363,,3,(G (! p)),,,,,,
f:01-nw:500-ml:10-0.trace,1,0.43,,(G (! p)),0.433,,3,(G (! p)),,,,,,
f:01-nw:500-ml:12-0.trace,1,0.5,,(G (! p)),0.504,,3,(G (! p)),,,,,,
f:01-nw:750-ml:08-0.trace,1,0.464,,(G (! p)),0.467,,3,(G (! p)),,,,,,
f:01-nw:750-ml:10-0.trace,1,0.703,,(G (! p)),0.71,,3,(G (! p)),,,,,,
f:01-nw:750-ml:12-0.trace,1,0.859,,(G (! p)),0.863,,3,(G (! p)),,,,,,
f:02-nw:025-ml:08-0.trace,1,0.14,,(G ((! q) | (G (! p)))),0.154,,(G ((! p) | (! q))),0.159,,6,(G ((! p) | (! q))),,,
f:02-nw:025-ml:10-0.trace,1,0.069,16,(((G (! p)) | (X (X (X (X (X (G (! p)))))))) | (G (! q))),0.15,,(G ((! q) | (G (! p)))),0.168,,(G ((! p) | (! q))),0.171,,,
f:02-nw:025-ml:12-0.trace,1,0.182,,(G ((! q) | (G (! p)))),0.206,,(G ((! p) | (! q))),0.209,,6,(G ((! p) | (! q))),,,
f:02-nw:050-ml:08-0.trace,1,0.342,,(G ((! q) | (G (! p)))),0.375,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:050-ml:10-0.trace,1,0.286,,(G ((! q) | (G (! p)))),0.325,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:050-ml:12-0.trace,1,0.366,,(G ((! q) | (G (! p)))),0.504,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:075-ml:08-0.trace,1,0.337,,(G ((! q) | (G (! p)))),0.453,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:075-ml:10-0.trace,1,0.476,,(G ((! q) | (G (! p)))),0.529,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:075-ml:12-0.trace,1,0.52,,(G ((! q) | (G (! p)))),0.583,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:100-ml:08-0.trace,1,0.517,,(G ((! q) | (G (! p)))),0.572,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:100-ml:10-0.trace,1,0.589,,(G ((! q) | (G (! p)))),0.667,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:100-ml:12-0.trace,1,0.725,,(G ((! q) | (G (! p)))),0.806,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:1000-ml:08-0.trace,1,5.613,,(G ((! q) | (G (! p)))),6.411,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:1000-ml:10-0.trace,1,5.752,,(G ((! q) | (G (! p)))),6.597,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:1000-ml:12-0.trace,1,7.403,,(G ((! q) | (G (! p)))),8.378,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:250-ml:08-0.trace,1,1.319,,(G ((! q) | (G (! p)))),1.452,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:250-ml:10-0.trace,1,1.474,,(G ((! q) | (G (! p)))),1.736,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:250-ml:12-0.trace,1,1.977,,(G ((! q) | (G (! p)))),2.296,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:500-ml:08-0.trace,1,2.459,,(G ((! q) | (G (! p)))),2.887,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:500-ml:10-0.trace,1,3.203,,(G ((! q) | (G (! p)))),3.548,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:500-ml:12-0.trace,1,3.829,,(G ((! q) | (G (! p)))),4.454,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:750-ml:08-0.trace,1,4.128,,(G ((! q) | (G (! p)))),4.523,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:750-ml:10-0.trace,1,4.376,,(G ((! q) | (G (! p)))),4.993,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:750-ml:12-0.trace,1,5.342,,(G ((! q) | (G (! p)))),6.127,,7,(G ((! q) | (G (! p)))),,,,,,
f:03-nw:025-ml:08-0.trace,1,8.817,13,(((F (p & (F q))) | (G (! p))) | (G (! s))),170.848,13,12,(((F (p & (F q))) | (G (! p))) | (G (! s))),,,,,,
f:03-nw:025-ml:10-0.trace,1,11.173,13,((F (r & (F s))) | (G ((! s) | (G (! p))))),188.38,13,12,((F (r & (F s))) | (G ((! s) | (G (! p))))),,,,,,
f:03-nw:025-ml:12-0.trace,1,1.972,,(F (X (X (q & (F (X (X q))))))),4.885,,8,(F (X (X (q & (F (X (X q))))))),,,,,,
f:03-nw:050-ml:08-0.trace,1,12.528,13,(((F (p & (F q))) | (G (! p))) | (G (! s))),250.743,13,12,(((F (p & (F q))) | (G (! p))) | (G (! s))),,,,,,
f:03-nw:050-ml:10-0.trace,1,18.301,13,(((F (r & (F s))) | (G (! p))) | (G (! s))),299.2,13,12,(((F (r & (F s))) | (G (! p))) | (G (! s))),,,,,,
f:03-nw:050-ml:12-0.trace,1,26.746,13,((F (r & (F s))) | (G ((! s) | (G (! p))))),28.084,12,((F (r & s)) | (G ((! s) | (G (! p))))),147.662,12,11,((F (r & s)) | (G ((! s) | (G (! p))))),,,
f:03-nw:075-ml:08-0.trace,1,15.427,13,(((F (p & (F q))) | (G (! p))) | (G (! s))),328.696,13,12,(((F (p & (F q))) | (G (! p))) | (G (! s))),,,,,,
f:03-nw:075-ml:10-0.trace,1,24.237,13,(((F (r & (F s))) | (G (! p))) | (G (! s))),397.349,13,12,(((F (r & (F s))) | (G (! p))) | (G (! s))),,,,,,
f:03-nw:075-ml:12-0.trace,1,36.445,13,((F (r & (F s))) | (G ((! s) | (G (! p))))),37.784,12,((F (r & s)) | (G ((! s) | (G (! p))))),202.712,12,11,((F (r & s)) | (G ((! s) | (G (! p))))),,,
f:03-nw:100-ml:08-0.trace,1,18.771,13,(((F (p & (F q))) | (G (! p))) | (G (! s))),413.407,13,12,(((F (p & (F q))) | (G (! p))) | (G (! s))),,,,,,
f:03-nw:100-ml:10-0.trace,1,30.208,13,(((F (r & (F s))) | (G (! s))) | (G (! p))),507.52,13,12,(((F (r & (F s))) | (G (! s))) | (G (! p))),,,,,,
f:03-nw:100-ml:12-0.trace,1,44.612,13,((F (r & (F s))) | (G ((! s) | (G (! p))))),582.61,13,12,((F (r & (F s))) | (G ((! s) | (G (! p))))),,,,,,
f:04-nw:025-ml:08-0.trace,1,0.016,,(F r),0.02,,2,(F r),,,,,,
f:04-nw:025-ml:10-0.trace,1,0.021,,(F q),0.024,,2,(F q),,,,,,
f:04-nw:025-ml:12-0.trace,1,0.024,,(F r),0.034,,2,(F r),,,,,,
f:04-nw:050-ml:08-0.trace,1,0.031,,(F q),0.033,,2,(F q),,,,,,
f:04-nw:050-ml:10-0.trace,1,0.039,,(F q),0.042,,2,(F q),,,,,,
f:04-nw:050-ml:12-0.trace,1,0.043,,(F r),0.046,,2,(F r),,,,,,
f:04-nw:075-ml:08-0.trace,1,0.044,,(F q),0.049,,2,(F q),,,,,,
f:04-nw:075-ml:10-0.trace,1,0.055,,(F q),0.057,,2,(F q),,,,,,
f:04-nw:075-ml:12-0.trace,1,0.097,,(F r),0.102,,2,(F r),,,,,,
f:04-nw:100-ml:08-0.trace,1,0.061,,(F q),0.064,,2,(F q),,,,,,
f:04-nw:100-ml:10-0.trace,1,0.1,,(F q),0.103,,2,(F q),,,,,,
f:04-nw:100-ml:12-0.trace,1,0.084,,(F r),0.089,,2,(F r),,,,,,
f:04-nw:1000-ml:08-0.trace,1,0.745,,(F p),0.748,,2,(F p),,,,,,
f:04-nw:1000-ml:10-0.trace,1,2.236,4,(F (r | q)),3.587,4,4,(F (r | q)),,,,,,
f:04-nw:1000-ml:12-0.trace,1,0.998,,(F r),1.001,,2,(F r),,,,,,
f:04-nw:250-ml:08-0.trace,1,0.149,,(F p),0.152,,2,(F p),,,,,,
f:04-nw:250-ml:10-0.trace,1,0.177,,(F p),0.18,,2,(F p),,,,,,
f:04-nw:250-ml:12-0.trace,1,0.199,,(F r),0.202,,2,(F r),,,,,,
f:04-nw:500-ml:08-0.trace,1,0.36,,(F p),0.363,,2,(F p),,,,,,
f:04-nw:500-ml:10-0.trace,1,1.151,4,(q | (F r)),1.74,4,4,(q | (F r)),,,,,,
f:04-nw:500-ml:12-0.trace,1,0.536,,(F r),0.538,,2,(F r),,,,,,
f:04-nw:750-ml:08-0.trace,1,0.53,,(F p),0.534,,2,(F p),,,,,,
f:04-nw:750-ml:10-0.trace,1,1.612,4,(q | (F r)),2.569,4,4,(q | (F r)),,,,,,
f:04-nw:750-ml:12-0.trace,1,0.772,,(F r),0.775,,2,(F r),,,,,,
f:05-nw:025-ml:08-0.trace,1,1.975,9,((F (p & (F q))) | (G (! p))),2.145,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:025-ml:10-0.trace,1,2.476,9,((F (p & (X q))) | (G (! p))),2.674,9,8,((F (p & (X q))) | (G (! p))),,,,,,
f:05-nw:025-ml:12-0.trace,1,3.412,9,((F (p & (X q))) | (G (! p))),3.617,9,8,((F (p & (X q))) | (G (! p))),,,,,,
f:05-nw:050-ml:08-0.trace,1,3.004,9,((F (p & (F q))) | (G (! p))),3.297,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:050-ml:10-0.trace,1,4.383,9,((F (p & (F q))) | (G (! p))),4.444,9,((F (p & (X q))) | (G (! p))),4.706,9,8,((F (p & (X q))) | (G (! p))),,,
f:05-nw:050-ml:12-0.trace,1,5.715,9,((F (p & (F q))) | (G (! p))),6.344,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:075-ml:08-0.trace,1,3.955,9,((F (p & (F q))) | (G (! p))),4.565,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:075-ml:10-0.trace,1,6.19,9,((F (p & (F q))) | (G (! p))),6.655,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:075-ml:12-0.trace,1,8.863,9,((F (p & (F q))) | (G (! p))),9.405,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:100-ml:08-0.trace,1,4.317,9,((F (p & (F q))) | (G (! p))),5.141,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:100-ml:10-0.trace,1,7.435,9,((F (p & (F q))) | (G (! p))),8.05,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:100-ml:12-0.trace,1,11.123,9,((F (p & (F q))) | (G (! p))),12.119,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:1000-ml:08-0.trace,1,39.284,9,((F (p & (F q))) | (G (! p))),43.87,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:1000-ml:10-0.trace,1,65.956,9,((F (p & (F q))) | (G (! p))),71.385,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:1000-ml:12-0.trace,1,108.646,9,((F (p & (F q))) | (G (! p))),115.57,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:250-ml:08-0.trace,1,10.366,9,((F (p & (F q))) | (G (! p))),11.737,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:250-ml:10-0.trace,1,17.852,9,((F (p & (F q))) | (G (! p))),19.565,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:250-ml:12-0.trace,1,27.846,9,((F (p & (F q))) | (G (! p))),29.501,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:500-ml:08-0.trace,1,18.728,9,((F (p & (F q))) | (G (! p))),21.557,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:500-ml:10-0.trace,1,33.364,9,((F (p & (F q))) | (G (! p))),36.802,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:500-ml:12-0.trace,1,52.385,9,((F (p & (F q))) | (G (! p))),55.609,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:750-ml:08-0.trace,1,31.293,9,((F (p & (F q))) | (G (! p))),35.655,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:750-ml:10-0.trace,1,49.429,9,((F (p & (F q))) | (G (! p))),54.334,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:750-ml:12-0.trace,1,81.531,9,((F (p & (F q))) | (G (! p))),87.961,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:06-nw:025-ml:08-0.trace,1,0.014,,(F p),0.017,,2,(F p),,,,,,
f:06-nw:025-ml:10-0.trace,1,0.02,,(F p),0.025,,2,(F p),,,,,,
f:06-nw:025-ml:12-0.trace,1,0.019,,(F p),0.021,,2,(F p),,,,,,
f:06-nw:050-ml:08-0.trace,1,0.026,,(F p),0.029,,2,(F p),,,,,,
f:06-nw:050-ml:10-0.trace,1,0.034,,(F p),0.039,,2,(F p),,,,,,
f:06-nw:050-ml:12-0.trace,1,0.036,,(F p),0.039,,2,(F p),,,,,,
f:06-nw:075-ml:08-0.trace,1,0.037,,(F p),0.04,,2,(F p),,,,,,
f:06-nw:075-ml:10-0.trace,1,0.045,,(F p),0.048,,2,(F p),,,,,,
f:06-nw:075-ml:12-0.trace,1,0.106,,(F p),0.115,,2,(F p),,,,,,
f:06-nw:100-ml:08-0.trace,1,0.064,,(F p),0.069,,2,(F p),,,,,,
f:06-nw:100-ml:10-0.trace,1,0.059,,(F p),0.062,,2,(F p),,,,,,
f:06-nw:100-ml:12-0.trace,1,0.071,,(F p),0.074,,2,(F p),,,,,,
f:06-nw:1000-ml:08-0.trace,1,0.655,,(F p),0.659,,2,(F p),,,,,,
f:06-nw:1000-ml:10-0.trace,1,0.753,,(F p),0.76,,2,(F p),,,,,,
f:06-nw:1000-ml:12-0.trace,1,0.934,,(F p),0.938,,2,(F p),,,,,,
f:06-nw:250-ml:08-0.trace,1,0.122,,(F p),0.126,,2,(F p),,,,,,
f:06-nw:250-ml:10-0.trace,1,0.239,,(F p),0.243,,2,(F p),,,,,,
f:06-nw:250-ml:12-0.trace,1,0.236,,(F p),0.239,,2,(F p),,,,,,
f:06-nw:500-ml:08-0.trace,1,0.34,,(F p),0.343,,2,(F p),,,,,,
f:06-nw:500-ml:10-0.trace,1,0.371,,(F p),0.374,,2,(F p),,,,,,
f:06-nw:500-ml:12-0.trace,1,0.425,,(F p),0.43,,2,(F p),,,,,,
f:06-nw:750-ml:08-0.trace,1,0.445,,(F p),0.448,,2,(F p),,,,,,
f:06-nw:750-ml:10-0.trace,1,0.628,,(F p),0.631,,2,(F p),,,,,,
f:06-nw:750-ml:12-0.trace,1,0.694,,(F p),0.7,,2,(F p),,,,,,
f:07-nw:025-ml:08-0.trace,1,0.017,,(G p),0.023,,2,(G p),,,,,,
f:07-nw:025-ml:10-0.trace,1,0.017,,(G p),0.02,,2,(G p),,,,,,
f:07-nw:025-ml:12-0.trace,1,0.022,,(G p),0.024,,2,(G p),,,,,,
f:07-nw:050-ml:08-0.trace,1,0.027,,(G p),0.029,,2,(G p),,,,,,
f:07-nw:050-ml:10-0.trace,1,0.031,,(G p),0.035,,2,(G p),,,,,,
f:07-nw:050-ml:12-0.trace,1,0.036,,(G p),0.039,,2,(G p),,,,,,
f:07-nw:075-ml:08-0.trace,1,0.038,,(G p),0.041,,2,(G p),,,,,,
f:07-nw:075-ml:10-0.trace,1,0.047,,(G p),0.05,,2,(G p),,,,,,
f:07-nw:075-ml:12-0.trace,1,0.053,,(G p),0.056,,2,(G p),,,,,,
f:07-nw:100-ml:08-0.trace,1,0.052,,(G p),0.055,,2,(G p),,,,,,
f:07-nw:100-ml:10-0.trace,1,0.062,,(G p),0.068,,2,(G p),,,,,,
f:07-nw:100-ml:12-0.trace,1,0.068,,(G p),0.072,,2,(G p),,,,,,
f:07-nw:1000-ml:08-0.trace,1,0.823,,(G p),0.827,,2,(G p),,,,,,
f:07-nw:1000-ml:10-0.trace,1,0.804,,(G p),0.808,,2,(G p),,,,,,
f:07-nw:1000-ml:12-0.trace,1,0.953,,(G p),0.966,,2,(G p),,,,,,
f:07-nw:250-ml:08-0.trace,1,0.127,,(G p),0.13,,2,(G p),,,,,,
f:07-nw:250-ml:10-0.trace,1,0.214,,(G p),0.217,,2,(G p),,,,,,
f:07-nw:250-ml:12-0.trace,1,0.232,,(G p),0.235,,2,(G p),,,,,,
f:07-nw:500-ml:08-0.trace,1,0.351,,(G p),0.354,,2,(G p),,,,,,
f:07-nw:500-ml:10-0.trace,1,0.368,,(G p),0.372,,2,(G p),,,,,,
f:07-nw:500-ml:12-0.trace,1,0.432,,(G p),0.435,,2,(G p),,,,,,
f:07-nw:750-ml:08-0.trace,1,0.472,,(G p),0.475,,2,(G p),,,,,,
f:07-nw:750-ml:10-0.trace,1,0.637,,(G p),0.642,,2,(G p),,,,,,
f:07-nw:750-ml:12-0.trace,1,0.69,,(G p),0.695,,2,(G p),,,,,,
f:08-nw:025-ml:08-0.trace,1,0.135,,(G ((! q) | (G p))),0.152,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:025-ml:10-0.trace,1,0.171,,(G ((! q) | (G p))),0.192,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:025-ml:12-0.trace,1,0.135,16,(((G p) | (X (X (X (X (X (X (X (G p))))))))) | (G (! q))),0.236,,(G ((! q) | (G p))),0.259,,(G ((! q) | p)),0.266,,5,(G ((! q) | p))
f:08-nw:050-ml:08-0.trace,1,0.243,,(G ((! q) | (G p))),0.273,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:050-ml:10-0.trace,1,0.286,,(G ((! q) | (G p))),0.32,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:050-ml:12-0.trace,1,0.382,,(G ((! q) | (G p))),0.499,,(G ((! q) | p)),0.503,,5,(G ((! q) | p)),,,
f:08-nw:075-ml:08-0.trace,1,0.468,,(G ((! q) | (G p))),0.602,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:075-ml:10-0.trace,1,0.499,,(G ((! q) | (G p))),0.547,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:075-ml:12-0.trace,1,0.603,,(G ((! q) | (G p))),0.654,,(G ((! q) | p)),0.659,,5,(G ((! q) | p)),,,
f:08-nw:100-ml:08-0.trace,1,0.522,,(G ((! q) | (G p))),0.571,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:100-ml:10-0.trace,1,0.994,,(G ((! q) | (G p))),1.064,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:100-ml:12-0.trace,1,0.829,,(G ((! q) | (G p))),0.947,,(G ((! q) | p)),0.951,,5,(G ((! q) | p)),,,
f:08-nw:1000-ml:08-0.trace,1,5.295,,(G ((! q) | (G p))),5.764,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:1000-ml:10-0.trace,1,6.443,,(G ((! q) | (G p))),7.268,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:1000-ml:12-0.trace,1,8.712,,(G ((! q) | (G p))),9.623,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:250-ml:08-0.trace,1,1.123,,(G ((! q) | (G p))),1.347,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:250-ml:10-0.trace,1,1.655,,(G ((! q) | (G p))),1.8,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:250-ml:12-0.trace,1,2.085,,(G ((! q) | (G p))),2.406,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:500-ml:08-0.trace,1,2.692,,(G ((! q) | (G p))),3.155,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:500-ml:10-0.trace,1,2.88,,(G ((! q) | (G p))),3.281,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:500-ml:12-0.trace,1,3.729,,(G ((! q) | (G p))),4.246,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:750-ml:08-0.trace,1,3.936,,(G ((! q) | (G p))),4.501,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:750-ml:10-0.trace,1,4.477,,(G ((! q) | (G p))),5.076,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:750-ml:12-0.trace,1,5.127,,(G ((! q) | (G p))),5.83,,6,(G ((! q) | (G p))),,,,,,
f:02-nw:750-ml:15-0.trace,1,7.725,,(G ((! q) | (G (! p)))),8.734,,7,(G ((! q) | (G (! p)))),,,,,,
f:06-nw:100-ml:15-0.trace,1,0.082,,(F p),0.085,,2,(F p),,,,,,
f:01-nw:050-ml:15-0.trace,1,0.052,,(G (! p)),0.055,,3,(G (! p)),,,,,,
f:01-nw:025-ml:15-0.trace,1,0.053,,(G (! p)),0.056,,3,(G (! p)),,,,,,
f:02-nw:500-ml:15-0.trace,1,5.088,,(G ((! q) | (G (! p)))),5.677,,7,(G ((! q) | (G (! p)))),,,,,,
f:06-nw:075-ml:15-0.trace,1,0.082,,(F p),0.085,,2,(F p),,,,,,
f:07-nw:1000-ml:15-0.trace,1,1.556,,(G p),1.559,,2,(G p),,,,,,
f:04-nw:500-ml:15-0.trace,1,0.624,,(F r),0.626,,2,(F r),,,,,,
f:07-nw:025-ml:15-0.trace,1,0.024,,(G p),0.028,,2,(G p),,,,,,
f:07-nw:050-ml:15-0.trace,1,0.069,,(G p),0.072,,2,(G p),,,,,,
f:01-nw:1000-ml:15-0.trace,1,1.369,,(G (! p)),1.373,,3,(G (! p)),,,,,,
f:04-nw:750-ml:15-0.trace,1,1.344,,(F r),1.347,,2,(F r),,,,,,
f:06-nw:250-ml:15-0.trace,1,0.296,,(F p),0.299,,2,(F p),,,,,,
f:08-nw:750-ml:15-0.trace,1,7.94,,(G ((! q) | (G p))),8.681,,6,(G ((! q) | (G p))),,,,,,
f:07-nw:100-ml:15-0.trace,1,0.087,,(G p),0.091,,2,(G p),,,,,,
f:01-nw:250-ml:15-0.trace,1,0.326,,(G (! p)),0.33,,3,(G (! p)),,,,,,
f:03-nw:750-ml:15-0.trace,1,505.945,9,((F (r & (F s))) | (G (! p))),574.577,9,9,((F (r & (F s))) | (G (! p))),,,,,,
f:03-nw:500-ml:15-0.trace,1,347.073,9,((F (r & (F s))) | (G (! p))),389.602,9,9,((F (r & (F s))) | (G (! p))),,,,,,
f:01-nw:075-ml:15-0.trace,1,0.069,,(G (! p)),0.073,,3,(G (! p)),,,,,,
f:08-nw:500-ml:15-0.trace,1,5.034,,(G ((! q) | (G p))),5.68,,6,(G ((! q) | (G p))),,,,,,
f:06-nw:025-ml:15-0.trace,1,0.025,,(F p),0.029,,2,(F p),,,,,,
f:06-nw:1000-ml:15-0.trace,1,1.67,,(F p),1.674,,2,(F p),,,,,,
f:06-nw:050-ml:15-0.trace,1,0.063,,(F p),0.066,,2,(F p),,,,,,
f:07-nw:075-ml:15-0.trace,1,0.073,,(G p),0.077,,2,(G p),,,,,,
f:05-nw:500-ml:15-0.trace,1,92.232,9,((F (p & (F q))) | (G (! p))),97.525,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:07-nw:250-ml:15-0.trace,1,0.306,,(G p),0.309,,2,(G p),,,,,,
f:05-nw:750-ml:15-0.trace,1,139.658,9,((F (p & (F q))) | (G (! p))),147.489,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:01-nw:100-ml:15-0.trace,1,0.093,,(G (! p)),0.096,,3,(G (! p)),,,,,,
f:08-nw:050-ml:15-0.trace,1,0.09,,(G (! q)),0.094,,3,(G (! q)),,,,,,
f:08-nw:025-ml:15-0.trace,1,0.024,,(G (! q)),0.027,,3,(G (! q)),,,,,,
f:02-nw:075-ml:15-0.trace,1,0.069,,(G (! q)),0.072,,3,(G (! q)),,,,,,
f:03-nw:025-ml:15-0.trace,1,0.103,,(F (X (X (X (X (X (X (X (X q))))))))),4.138,10,((F (r & s)) | (G ((! s) | q))),13.462,10,9,((F (r & s)) | (G ((! s) | q))),,,
f:03-nw:050-ml:15-0.trace,1,0.169,,(F (X (X (X (X (X (X (X (X q))))))))),7.148,10,((F (r & s)) | (G ((! s) | q))),23.125,10,9,((F (r & s)) | (G ((! s) | q))),,,
f:04-nw:100-ml:15-0.trace,1,0.108,,(F r),0.11,,2,(F r),,,,,,
f:02-nw:250-ml:15-0.trace,1,0.8,29,(X (((! q) & (((G (! q)) | (X (X (X (G (! p)))))) | (X (X (X (X (X (X (X (G (! p))))))))))) | (G (! p)))),2.477,,(G ((! q) | (G (! p)))),2.812,,7,(G ((! q) | (G (! p)))),,,
f:03-nw:1000-ml:15-0.trace,0,692.179,13,((F (r & (F s))) | (G ((! s) | (G (! p))))),,,,,,,,,,
f:04-nw:250-ml:15-0.trace,1,0.345,,(F r),0.348,,2,(F r),,,,,,
f:06-nw:750-ml:15-0.trace,1,1.168,,(F p),1.172,,2,(F p),,,,,,
f:05-nw:1000-ml:15-0.trace,1,183.099,9,((F (p & (F q))) | (G (! p))),190.97,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:02-nw:100-ml:15-0.trace,1,0.092,,(G (! q)),0.096,,3,(G (! q)),,,,,,
f:05-nw:050-ml:15-0.trace,1,11.649,9,((F (p & (F q))) | (G (! p))),11.717,8,((F (p & q)) | (G (! p))),11.812,8,7,((F (p & q)) | (G (! p))),,,
f:05-nw:025-ml:15-0.trace,1,7.229,9,((F (p & (X q))) | (G (! p))),7.278,8,((F (p & q)) | (G (! p))),7.338,8,7,((F (p & q)) | (G (! p))),,,
f:06-nw:500-ml:15-0.trace,1,0.62,,(F p),0.623,,2,(F p),,,,,,
f:04-nw:075-ml:15-0.trace,1,0.081,,(F r),0.083,,2,(F r),,,,,,
f:02-nw:025-ml:15-0.trace,1,0.034,,(G (! q)),0.037,,3,(G (! q)),,,,,,
f:02-nw:050-ml:15-0.trace,1,0.091,,(G (! q)),0.105,,3,(G (! q)),,,,,,
f:08-nw:075-ml:15-0.trace,1,0.068,,(G (! q)),0.073,,3,(G (! q)),,,,,,
f:03-nw:075-ml:15-0.trace,1,0.535,6,((F r) | (G (! p))),2.147,6,6,((F r) | (G (! p))),,,,,,
f:01-nw:500-ml:15-0.trace,1,0.637,,(G (! p)),0.64,,3,(G (! p)),,,,,,
f:01-nw:750-ml:15-0.trace,1,1.09,,(G (! p)),1.093,,3,(G (! p)),,,,,,
f:03-nw:250-ml:15-0.trace,1,181.078,9,((F (p & (F q))) | (G (! p))),201.72,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:100-ml:15-0.trace,1,19.632,9,((F (p & (F q))) | (G (! p))),19.753,8,((F (p & q)) | (G (! p))),20.213,8,7,((F (p & q)) | (G (! p))),,,
f:08-nw:250-ml:15-0.trace,1,2.29,,(G ((! q) | (G p))),2.728,,6,(G ((! q) | (G p))),,,,,,
f:02-nw:1000-ml:15-0.trace,1,8.561,,(G ((! q) | (G (! p)))),9.843,,7,(G ((! q) | (G (! p)))),,,,,,
f:03-nw:100-ml:15-0.trace,1,0.75,6,((F r) | (G (! p))),2.754,6,6,((F r) | (G (! p))),,,,,,
f:08-nw:100-ml:15-0.trace,1,0.096,,(G (! q)),0.099,,3,(G (! q)),,,,,,
f:07-nw:750-ml:15-0.trace,1,1.028,,(G p),1.032,,2,(G p),,,,,,
f:05-nw:250-ml:15-0.trace,1,47.789,9,((F (p & (X q))) | (G (! p))),49.735,9,8,((F (p & (X q))) | (G (! p))),,,,,,
f:04-nw:1000-ml:15-0.trace,1,1.508,,(F r),1.51,,2,(F r),,,,,,
f:07-nw:500-ml:15-0.trace,1,0.588,,(G p),0.592,,2,(G p),,,,,,
f:08-nw:1000-ml:15-0.trace,1,9.944,,(G ((! q) | (G p))),10.974,,6,(G ((! q) | (G p))),,,,,,
f:05-nw:075-ml:15-0.trace,1,15.048,9,((F (p & (X q))) | (G (! p))),15.622,8,((F (p & q)) | (G (! p))),15.76,8,7,((F (p & q)) | (G (! p))),,,
f:04-nw:050-ml:15-0.trace,1,0.051,,(F r),0.053,,2,(F r),,,,,,
f:04-nw:025-ml:15-0.trace,1,0.027,,(F r),0.029,,2,(F r),,,,,,


==> data/RQ3-anytime-comparison.csv <==
f:03-nw:1000-ml:08-0.trace,0,178.653,18,(((F ((p & (F q)) | (r & (F s)))) | (G (! p))) | (G (! s))),189.64,17,(((F ((r & s) | (p & (F q)))) | (G (! p))) | (G (! s))),,,,,,,
f:03-nw:1000-ml:10-0.trace,0,288.955,18,(((F ((r & (F s)) | (p & (F q)))) | (G (! p))) | (G (! s))),302.782,17,(((F ((r & s) | (p & (F q)))) | (G (! p))) | (G (! s))),,,,,,,
f:03-nw:1000-ml:12-0.trace,0,442.77,15,(((r | (F (p & (F q)))) | (G (! p))) | (G (! s))),458.447,17,(((F (p & (F q))) | (G ((! p) | (X (G s))))) | (G (! s))),,,,,,,
f:03-nw:1000-ml:15-0.trace,0,692.179,13,((F (r & (F s))) | (G ((! s) | (G (! p))))),,,,,,,,,,
f:03-nw:250-ml:08-0.trace,0,44.212,18,(((F ((r & (F s)) | (p & (F q)))) | (G (! p))) | (G (! s))),49.927,17,(((F ((r & s) | (p & (F q)))) | (G (! p))) | (G (! s))),,,,,,,
f:03-nw:250-ml:10-0.trace,0,73.089,18,(((F ((p & (F q)) | (r & (F s)))) | (G (! p))) | (G (! s))),80.657,16,(((F ((p & q) | (r & s))) | (G (! p))) | (G (! s))),,,,,,,
f:03-nw:250-ml:12-0.trace,0,101.866,13,((F (r & (F s))) | (G ((! s) | (G (! p))))),,,,,,,,,,
f:03-nw:500-ml:08-0.trace,0,87.882,18,(((F ((p & (F q)) | (r & (F s)))) | (G (! p))) | (G (! s))),98.18,17,(((F ((r & s) | (p & (F q)))) | (G (! p))) | (G (! s))),,,,,,,
f:03-nw:500-ml:10-0.trace,0,150.254,18,(((F ((p & (F q)) | (r & (F s)))) | (G (! s))) | (G (! p))),,,,,,,,,,
f:03-nw:500-ml:12-0.trace,0,214.029,15,((r | (F (p & (F q)))) | (G ((! s) | (G (! p))))),221.065,15,(((F (p & (F q))) | (G ((! s) | (G (! p))))) | r),,,,,,,
f:03-nw:750-ml:08-0.trace,0,136.507,18,(((F ((p & (F q)) | (r & (F s)))) | (G (! s))) | (G (! p))),153.882,17,(((F ((r & s) | (p & (F q)))) | (G (! p))) | (G (! s))),,,,,,,
f:03-nw:750-ml:10-0.trace,0,219.024,18,(((F ((p & (F q)) | (r & (F s)))) | (G (! s))) | (G (! p))),241.759,17,(((F ((r & s) | (p & (F q)))) | (G (! s))) | (G (! p))),,,,,,,
f:03-nw:750-ml:12-0.trace,0,325.529,15,((r | (F (p & (F q)))) | (G ((! s) | (G (! p))))),338.534,17,(((F (p & (F q))) | (G ((! p) | (X (G s))))) | (G (! s))),,,,,,,
f:01-nw:025-ml:08-0.trace,1,0.019,,(G (! p)),0.024,,3,(G (! p)),,,,,,
f:01-nw:025-ml:10-0.trace,1,0.019,,(G (! p)),0.022,,3,(G (! p)),,,,,,
f:01-nw:025-ml:12-0.trace,1,0.022,,(G (! p)),0.024,,3,(G (! p)),,,,,,
f:01-nw:025-ml:15-0.trace,1,0.053,,(G (! p)),0.056,,3,(G (! p)),,,,,,
f:01-nw:050-ml:08-0.trace,1,0.031,,(G (! p)),0.037,,3,(G (! p)),,,,,,
f:01-nw:050-ml:10-0.trace,1,0.035,,(G (! p)),0.04,,3,(G (! p)),,,,,,
f:01-nw:050-ml:12-0.trace,1,0.04,,(G (! p)),0.043,,3,(G (! p)),,,,,,
f:01-nw:050-ml:15-0.trace,1,0.052,,(G (! p)),0.055,,3,(G (! p)),,,,,,
f:01-nw:075-ml:08-0.trace,1,0.041,,(G (! p)),0.045,,3,(G (! p)),,,,,,
f:01-nw:075-ml:10-0.trace,1,0.051,,(G (! p)),0.057,,3,(G (! p)),,,,,,
f:01-nw:075-ml:12-0.trace,1,0.117,,(G (! p)),0.136,,3,(G (! p)),,,,,,
f:01-nw:075-ml:15-0.trace,1,0.069,,(G (! p)),0.073,,3,(G (! p)),,,,,,
f:01-nw:100-ml:08-0.trace,1,0.054,,(G (! p)),0.057,,3,(G (! p)),,,,,6,(G ((! p) | (! q)))
f:01-nw:100-ml:10-0.trace,1,0.065,,(G (! p)),0.068,,3,(G (! p)),,,,,,
f:01-nw:100-ml:12-0.trace,1,0.076,,(G (! p)),0.079,,3,(G (! p)),,,,,,
f:01-nw:100-ml:15-0.trace,1,0.093,,(G (! p)),0.096,,3,(G (! p)),,,,,,
f:01-nw:1000-ml:08-0.trace,1,0.728,,(G (! p)),0.735,,3,(G (! p)),,,,,,
f:01-nw:1000-ml:10-0.trace,1,0.827,,(G (! p)),0.83,,3,(G (! p)),,,,,,
f:01-nw:1000-ml:12-0.trace,1,0.988,,(G (! p)),0.991,,3,(G (! p)),,,,,,
f:01-nw:1000-ml:15-0.trace,1,1.369,,(G (! p)),1.373,,3,(G (! p)),,,,,,
f:01-nw:250-ml:08-0.trace,1,0.137,,(G (! p)),0.141,,3,(G (! p)),,,,,,
f:01-nw:250-ml:10-0.trace,1,0.234,,(G (! p)),0.24,,3,(G (! p)),,,,,,
f:01-nw:250-ml:12-0.trace,1,0.275,,(G (! p)),0.278,,3,(G (! p)),,,,,,
f:01-nw:250-ml:15-0.trace,1,0.326,,(G (! p)),0.33,,3,(G (! p)),,,,,,
f:01-nw:500-ml:08-0.trace,1,0.36,,(G (! p)),0.363,,3,(G (! p)),,,,,,
f:01-nw:500-ml:10-0.trace,1,0.43,,(G (! p)),0.433,,3,(G (! p)),,,,,,
f:01-nw:500-ml:12-0.trace,1,0.5,,(G (! p)),0.504,,3,(G (! p)),,,,,,
f:01-nw:500-ml:15-0.trace,1,0.637,,(G (! p)),0.64,,3,(G (! p)),,,,,,
f:01-nw:750-ml:08-0.trace,1,0.464,,(G (! p)),0.467,,3,(G (! p)),,,,,,
f:01-nw:750-ml:10-0.trace,1,0.703,,(G (! p)),0.71,,3,(G (! p)),,,,,,
f:01-nw:750-ml:12-0.trace,1,0.859,,(G (! p)),0.863,,3,(G (! p)),,,,,,
f:01-nw:750-ml:15-0.trace,1,1.09,,(G (! p)),1.093,,3,(G (! p)),,,,,,
f:02-nw:025-ml:08-0.trace,1,0.14,,(G ((! q) | (G (! p)))),0.154,,(G ((! p) | (! q))),0.159,,6,(G ((! p) | (! q))),,,
f:02-nw:025-ml:10-0.trace,1,0.069,16,(((G (! p)) | (X (X (X (X (X (G (! p)))))))) | (G (! q))),0.15,,(G ((! q) | (G (! p)))),0.168,,(G ((! p) | (! q))),0.171,,,
f:02-nw:025-ml:12-0.trace,1,0.182,,(G ((! q) | (G (! p)))),0.206,,(G ((! p) | (! q))),0.209,,6,(G ((! p) | (! q))),,,
f:02-nw:025-ml:15-0.trace,1,0.034,,(G (! q)),0.037,,3,(G (! q)),,,,,,
f:02-nw:050-ml:08-0.trace,1,0.342,,(G ((! q) | (G (! p)))),0.375,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:050-ml:10-0.trace,1,0.286,,(G ((! q) | (G (! p)))),0.325,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:050-ml:12-0.trace,1,0.366,,(G ((! q) | (G (! p)))),0.504,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:050-ml:15-0.trace,1,0.091,,(G (! q)),0.105,,3,(G (! q)),,,,,,
f:02-nw:075-ml:08-0.trace,1,0.337,,(G ((! q) | (G (! p)))),0.453,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:075-ml:10-0.trace,1,0.476,,(G ((! q) | (G (! p)))),0.529,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:075-ml:12-0.trace,1,0.52,,(G ((! q) | (G (! p)))),0.583,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:075-ml:15-0.trace,1,0.069,,(G (! q)),0.072,,3,(G (! q)),,,,,,
f:02-nw:100-ml:08-0.trace,1,0.517,,(G ((! q) | (G (! p)))),0.572,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:100-ml:10-0.trace,1,0.589,,(G ((! q) | (G (! p)))),0.667,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:100-ml:12-0.trace,1,0.725,,(G ((! q) | (G (! p)))),0.806,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:100-ml:15-0.trace,1,0.092,,(G (! q)),0.096,,3,(G (! q)),,,,,,
f:02-nw:1000-ml:08-0.trace,1,5.613,,(G ((! q) | (G (! p)))),6.411,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:1000-ml:10-0.trace,1,5.752,,(G ((! q) | (G (! p)))),6.597,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:1000-ml:12-0.trace,1,7.403,,(G ((! q) | (G (! p)))),8.378,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:1000-ml:15-0.trace,1,8.561,,(G ((! q) | (G (! p)))),9.843,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:250-ml:08-0.trace,1,1.319,,(G ((! q) | (G (! p)))),1.452,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:250-ml:10-0.trace,1,1.474,,(G ((! q) | (G (! p)))),1.736,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:250-ml:12-0.trace,1,1.977,,(G ((! q) | (G (! p)))),2.296,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:250-ml:15-0.trace,1,0.8,29,(X (((! q) & (((G (! q)) | (X (X (X (G (! p)))))) | (X (X (X (X (X (X (X (G (! p))))))))))) | (G (! p)))),2.477,,(G ((! q) | (G (! p)))),2.812,,7,(G ((! q) | (G (! p)))),,,
f:02-nw:500-ml:08-0.trace,1,2.459,,(G ((! q) | (G (! p)))),2.887,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:500-ml:10-0.trace,1,3.203,,(G ((! q) | (G (! p)))),3.548,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:500-ml:12-0.trace,1,3.829,,(G ((! q) | (G (! p)))),4.454,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:500-ml:15-0.trace,1,5.088,,(G ((! q) | (G (! p)))),5.677,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:750-ml:08-0.trace,1,4.128,,(G ((! q) | (G (! p)))),4.523,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:750-ml:10-0.trace,1,4.376,,(G ((! q) | (G (! p)))),4.993,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:750-ml:12-0.trace,1,5.342,,(G ((! q) | (G (! p)))),6.127,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:750-ml:15-0.trace,1,7.725,,(G ((! q) | (G (! p)))),8.734,,7,(G ((! q) | (G (! p)))),,,,,,
f:03-nw:025-ml:08-0.trace,1,8.817,13,(((F (p & (F q))) | (G (! p))) | (G (! s))),170.848,13,12,(((F (p & (F q))) | (G (! p))) | (G (! s))),,,,,,
f:03-nw:025-ml:10-0.trace,1,11.173,13,((F (r & (F s))) | (G ((! s) | (G (! p))))),188.38,13,12,((F (r & (F s))) | (G ((! s) | (G (! p))))),,,,,,
f:03-nw:025-ml:12-0.trace,1,1.972,,(F (X (X (q & (F (X (X q))))))),4.885,,8,(F (X (X (q & (F (X (X q))))))),,,,,,
f:03-nw:025-ml:15-0.trace,1,0.103,,(F (X (X (X (X (X (X (X (X q))))))))),4.138,10,((F (r & s)) | (G ((! s) | q))),13.462,10,9,((F (r & s)) | (G ((! s) | q))),,,
f:03-nw:050-ml:08-0.trace,1,12.528,13,(((F (p & (F q))) | (G (! p))) | (G (! s))),250.743,13,12,(((F (p & (F q))) | (G (! p))) | (G (! s))),,,,,,
f:03-nw:050-ml:10-0.trace,1,18.301,13,(((F (r & (F s))) | (G (! p))) | (G (! s))),299.2,13,12,(((F (r & (F s))) | (G (! p))) | (G (! s))),,,,,,
f:03-nw:050-ml:12-0.trace,1,26.746,13,((F (r & (F s))) | (G ((! s) | (G (! p))))),28.084,12,((F (r & s)) | (G ((! s) | (G (! p))))),147.662,12,11,((F (r & s)) | (G ((! s) | (G (! p))))),,,
f:03-nw:050-ml:15-0.trace,1,0.169,,(F (X (X (X (X (X (X (X (X q))))))))),7.148,10,((F (r & s)) | (G ((! s) | q))),23.125,10,9,((F (r & s)) | (G ((! s) | q))),,,
f:03-nw:075-ml:08-0.trace,1,15.427,13,(((F (p & (F q))) | (G (! p))) | (G (! s))),328.696,13,12,(((F (p & (F q))) | (G (! p))) | (G (! s))),,,,,,
f:03-nw:075-ml:10-0.trace,1,24.237,13,(((F (r & (F s))) | (G (! p))) | (G (! s))),397.349,13,12,(((F (r & (F s))) | (G (! p))) | (G (! s))),,,,,,
f:03-nw:075-ml:12-0.trace,1,36.445,13,((F (r & (F s))) | (G ((! s) | (G (! p))))),37.784,12,((F (r & s)) | (G ((! s) | (G (! p))))),202.712,12,11,((F (r & s)) | (G ((! s) | (G (! p))))),,,
f:03-nw:075-ml:15-0.trace,1,0.535,6,((F r) | (G (! p))),2.147,6,6,((F r) | (G (! p))),,,,,,
f:03-nw:100-ml:08-0.trace,1,18.771,13,(((F (p & (F q))) | (G (! p))) | (G (! s))),413.407,13,12,(((F (p & (F q))) | (G (! p))) | (G (! s))),,,,,,
f:03-nw:100-ml:10-0.trace,1,30.208,13,(((F (r & (F s))) | (G (! s))) | (G (! p))),507.52,13,12,(((F (r & (F s))) | (G (! s))) | (G (! p))),,,,,,
f:03-nw:100-ml:12-0.trace,1,44.612,13,((F (r & (F s))) | (G ((! s) | (G (! p))))),582.61,13,12,((F (r & (F s))) | (G ((! s) | (G (! p))))),,,,,,
f:03-nw:100-ml:15-0.trace,1,0.75,6,((F r) | (G (! p))),2.754,6,6,((F r) | (G (! p))),,,,,,
f:03-nw:250-ml:15-0.trace,1,181.078,9,((F (p & (F q))) | (G (! p))),201.72,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:03-nw:500-ml:15-0.trace,1,347.073,9,((F (r & (F s))) | (G (! p))),389.602,9,9,((F (r & (F s))) | (G (! p))),,,,,,
f:03-nw:750-ml:15-0.trace,1,505.945,9,((F (r & (F s))) | (G (! p))),574.577,9,9,((F (r & (F s))) | (G (! p))),,,,,,
f:04-nw:025-ml:08-0.trace,1,0.016,,(F r),0.02,,2,(F r),,,,,,
f:04-nw:025-ml:10-0.trace,1,0.021,,(F q),0.024,,2,(F q),,,,,,
f:04-nw:025-ml:12-0.trace,1,0.024,,(F r),0.034,,2,(F r),,,,,,
f:04-nw:025-ml:15-0.trace,1,0.027,,(F r),0.029,,2,(F r),,,,,,
f:04-nw:050-ml:08-0.trace,1,0.031,,(F q),0.033,,2,(F q),,,,,,
f:04-nw:050-ml:10-0.trace,1,0.039,,(F q),0.042,,2,(F q),,,,,,
f:04-nw:050-ml:12-0.trace,1,0.043,,(F r),0.046,,2,(F r),,,,,,
f:04-nw:050-ml:15-0.trace,1,0.051,,(F r),0.053,,2,(F r),,,,,,
f:04-nw:075-ml:08-0.trace,1,0.044,,(F q),0.049,,2,(F q),,,,,,
f:04-nw:075-ml:10-0.trace,1,0.055,,(F q),0.057,,2,(F q),,,,,,
f:04-nw:075-ml:12-0.trace,1,0.097,,(F r),0.102,,2,(F r),,,,,,
f:04-nw:075-ml:15-0.trace,1,0.081,,(F r),0.083,,2,(F r),,,,,,
f:04-nw:100-ml:08-0.trace,1,0.061,,(F q),0.064,,2,(F q),,,,,,
f:04-nw:100-ml:10-0.trace,1,0.1,,(F q),0.103,,2,(F q),,,,,,
f:04-nw:100-ml:12-0.trace,1,0.084,,(F r),0.089,,2,(F r),,,,,,
f:04-nw:100-ml:15-0.trace,1,0.108,,(F r),0.11,,2,(F r),,,,,,
f:04-nw:1000-ml:08-0.trace,1,0.745,,(F p),0.748,,2,(F p),,,,,,
f:04-nw:1000-ml:10-0.trace,1,2.236,4,(F (r | q)),3.587,4,4,(F (r | q)),,,,,,
f:04-nw:1000-ml:12-0.trace,1,0.998,,(F r),1.001,,2,(F r),,,,,,
f:04-nw:1000-ml:15-0.trace,1,1.508,,(F r),1.51,,2,(F r),,,,,,
f:04-nw:250-ml:08-0.trace,1,0.149,,(F p),0.152,,2,(F p),,,,,,
f:04-nw:250-ml:10-0.trace,1,0.177,,(F p),0.18,,2,(F p),,,,,,
f:04-nw:250-ml:12-0.trace,1,0.199,,(F r),0.202,,2,(F r),,,,,,
f:04-nw:250-ml:15-0.trace,1,0.345,,(F r),0.348,,2,(F r),,,,,,
f:04-nw:500-ml:08-0.trace,1,0.36,,(F p),0.363,,2,(F p),,,,,,
f:04-nw:500-ml:10-0.trace,1,1.151,4,(q | (F r)),1.74,4,4,(q | (F r)),,,,,,
f:04-nw:500-ml:12-0.trace,1,0.536,,(F r),0.538,,2,(F r),,,,,,
f:04-nw:500-ml:15-0.trace,1,0.624,,(F r),0.626,,2,(F r),,,,,,
f:04-nw:750-ml:08-0.trace,1,0.53,,(F p),0.534,,2,(F p),,,,,,
f:04-nw:750-ml:10-0.trace,1,1.612,4,(q | (F r)),2.569,4,4,(q | (F r)),,,,,,
f:04-nw:750-ml:12-0.trace,1,0.772,,(F r),0.775,,2,(F r),,,,,,
f:04-nw:750-ml:15-0.trace,1,1.344,,(F r),1.347,,2,(F r),,,,,,
f:05-nw:025-ml:08-0.trace,1,1.975,9,((F (p & (F q))) | (G (! p))),2.145,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:025-ml:10-0.trace,1,2.476,9,((F (p & (X q))) | (G (! p))),2.674,9,8,((F (p & (X q))) | (G (! p))),,,,,,
f:05-nw:025-ml:12-0.trace,1,3.412,9,((F (p & (X q))) | (G (! p))),3.617,9,8,((F (p & (X q))) | (G (! p))),,,,,,
f:05-nw:025-ml:15-0.trace,1,7.229,9,((F (p & (X q))) | (G (! p))),7.278,8,((F (p & q)) | (G (! p))),7.338,8,7,((F (p & q)) | (G (! p))),,,
f:05-nw:050-ml:08-0.trace,1,3.004,9,((F (p & (F q))) | (G (! p))),3.297,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:050-ml:10-0.trace,1,4.383,9,((F (p & (F q))) | (G (! p))),4.444,9,((F (p & (X q))) | (G (! p))),4.706,9,8,((F (p & (X q))) | (G (! p))),,,
f:05-nw:050-ml:12-0.trace,1,5.715,9,((F (p & (F q))) | (G (! p))),6.344,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:050-ml:15-0.trace,1,11.649,9,((F (p & (F q))) | (G (! p))),11.717,8,((F (p & q)) | (G (! p))),11.812,8,7,((F (p & q)) | (G (! p))),,,
f:05-nw:075-ml:08-0.trace,1,3.955,9,((F (p & (F q))) | (G (! p))),4.565,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:075-ml:10-0.trace,1,6.19,9,((F (p & (F q))) | (G (! p))),6.655,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:075-ml:12-0.trace,1,8.863,9,((F (p & (F q))) | (G (! p))),9.405,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:075-ml:15-0.trace,1,15.048,9,((F (p & (X q))) | (G (! p))),15.622,8,((F (p & q)) | (G (! p))),15.76,8,7,((F (p & q)) | (G (! p))),,,
f:05-nw:100-ml:08-0.trace,1,4.317,9,((F (p & (F q))) | (G (! p))),5.141,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:100-ml:10-0.trace,1,7.435,9,((F (p & (F q))) | (G (! p))),8.05,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:100-ml:12-0.trace,1,11.123,9,((F (p & (F q))) | (G (! p))),12.119,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:100-ml:15-0.trace,1,19.632,9,((F (p & (F q))) | (G (! p))),19.753,8,((F (p & q)) | (G (! p))),20.213,8,7,((F (p & q)) | (G (! p))),,,
f:05-nw:1000-ml:08-0.trace,1,39.284,9,((F (p & (F q))) | (G (! p))),43.87,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:1000-ml:10-0.trace,1,65.956,9,((F (p & (F q))) | (G (! p))),71.385,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:1000-ml:12-0.trace,1,108.646,9,((F (p & (F q))) | (G (! p))),115.57,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:1000-ml:15-0.trace,1,183.099,9,((F (p & (F q))) | (G (! p))),190.97,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:250-ml:08-0.trace,1,10.366,9,((F (p & (F q))) | (G (! p))),11.737,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:250-ml:10-0.trace,1,17.852,9,((F (p & (F q))) | (G (! p))),19.565,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:250-ml:12-0.trace,1,27.846,9,((F (p & (F q))) | (G (! p))),29.501,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:250-ml:15-0.trace,1,47.789,9,((F (p & (X q))) | (G (! p))),49.735,9,8,((F (p & (X q))) | (G (! p))),,,,,,
f:05-nw:500-ml:08-0.trace,1,18.728,9,((F (p & (F q))) | (G (! p))),21.557,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:500-ml:10-0.trace,1,33.364,9,((F (p & (F q))) | (G (! p))),36.802,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:500-ml:12-0.trace,1,52.385,9,((F (p & (F q))) | (G (! p))),55.609,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:500-ml:15-0.trace,1,92.232,9,((F (p & (F q))) | (G (! p))),97.525,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:750-ml:08-0.trace,1,31.293,9,((F (p & (F q))) | (G (! p))),35.655,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:750-ml:10-0.trace,1,49.429,9,((F (p & (F q))) | (G (! p))),54.334,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:750-ml:12-0.trace,1,81.531,9,((F (p & (F q))) | (G (! p))),87.961,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:750-ml:15-0.trace,1,139.658,9,((F (p & (F q))) | (G (! p))),147.489,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:06-nw:025-ml:08-0.trace,1,0.014,,(F p),0.017,,2,(F p),,,,,,
f:06-nw:025-ml:10-0.trace,1,0.02,,(F p),0.025,,2,(F p),,,,,,
f:06-nw:025-ml:12-0.trace,1,0.019,,(F p),0.021,,2,(F p),,,,,,
f:06-nw:025-ml:15-0.trace,1,0.025,,(F p),0.029,,2,(F p),,,,,,
f:06-nw:050-ml:08-0.trace,1,0.026,,(F p),0.029,,2,(F p),,,,,,
f:06-nw:050-ml:10-0.trace,1,0.034,,(F p),0.039,,2,(F p),,,,,,
f:06-nw:050-ml:12-0.trace,1,0.036,,(F p),0.039,,2,(F p),,,,,,
f:06-nw:050-ml:15-0.trace,1,0.063,,(F p),0.066,,2,(F p),,,,,,
f:06-nw:075-ml:08-0.trace,1,0.037,,(F p),0.04,,2,(F p),,,,,,
f:06-nw:075-ml:10-0.trace,1,0.045,,(F p),0.048,,2,(F p),,,,,,
f:06-nw:075-ml:12-0.trace,1,0.106,,(F p),0.115,,2,(F p),,,,,5,(G ((! q) | p))
f:06-nw:075-ml:15-0.trace,1,0.082,,(F p),0.085,,2,(F p),,,,,,
f:06-nw:100-ml:08-0.trace,1,0.064,,(F p),0.069,,2,(F p),,,,,,
f:06-nw:100-ml:10-0.trace,1,0.059,,(F p),0.062,,2,(F p),,,,,,
f:06-nw:100-ml:12-0.trace,1,0.071,,(F p),0.074,,2,(F p),,,,,,
f:06-nw:100-ml:15-0.trace,1,0.082,,(F p),0.085,,2,(F p),,,,,,
f:06-nw:1000-ml:08-0.trace,1,0.655,,(F p),0.659,,2,(F p),,,,,,
f:06-nw:1000-ml:10-0.trace,1,0.753,,(F p),0.76,,2,(F p),,,,,,
f:06-nw:1000-ml:12-0.trace,1,0.934,,(F p),0.938,,2,(F p),,,,,,
f:06-nw:1000-ml:15-0.trace,1,1.67,,(F p),1.674,,2,(F p),,,,,,
f:06-nw:250-ml:08-0.trace,1,0.122,,(F p),0.126,,2,(F p),,,,,,
f:06-nw:250-ml:10-0.trace,1,0.239,,(F p),0.243,,2,(F p),,,,,,
f:06-nw:250-ml:12-0.trace,1,0.236,,(F p),0.239,,2,(F p),,,,,,
f:06-nw:250-ml:15-0.trace,1,0.296,,(F p),0.299,,2,(F p),,,,,,
f:06-nw:500-ml:08-0.trace,1,0.34,,(F p),0.343,,2,(F p),,,,,,
f:06-nw:500-ml:10-0.trace,1,0.371,,(F p),0.374,,2,(F p),,,,,,
f:06-nw:500-ml:12-0.trace,1,0.425,,(F p),0.43,,2,(F p),,,,,,
f:06-nw:500-ml:15-0.trace,1,0.62,,(F p),0.623,,2,(F p),,,,,,
f:06-nw:750-ml:08-0.trace,1,0.445,,(F p),0.448,,2,(F p),,,,,,
f:06-nw:750-ml:10-0.trace,1,0.628,,(F p),0.631,,2,(F p),,,,,,
f:06-nw:750-ml:12-0.trace,1,0.694,,(F p),0.7,,2,(F p),,,,,,
f:06-nw:750-ml:15-0.trace,1,1.168,,(F p),1.172,,2,(F p),,,,,,
f:07-nw:025-ml:08-0.trace,1,0.017,,(G p),0.023,,2,(G p),,,,,,
f:07-nw:025-ml:10-0.trace,1,0.017,,(G p),0.02,,2,(G p),,,,,,
f:07-nw:025-ml:12-0.trace,1,0.022,,(G p),0.024,,2,(G p),,,,,,
f:07-nw:025-ml:15-0.trace,1,0.024,,(G p),0.028,,2,(G p),,,,,,
f:07-nw:050-ml:08-0.trace,1,0.027,,(G p),0.029,,2,(G p),,,,,,
f:07-nw:050-ml:10-0.trace,1,0.031,,(G p),0.035,,2,(G p),,,,,,
f:07-nw:050-ml:12-0.trace,1,0.036,,(G p),0.039,,2,(G p),,,,,,
f:07-nw:050-ml:15-0.trace,1,0.069,,(G p),0.072,,2,(G p),,,,,,
f:07-nw:075-ml:08-0.trace,1,0.038,,(G p),0.041,,2,(G p),,,,,,
f:07-nw:075-ml:10-0.trace,1,0.047,,(G p),0.05,,2,(G p),,,,,,
f:07-nw:075-ml:12-0.trace,1,0.053,,(G p),0.056,,2,(G p),,,,,,
f:07-nw:075-ml:15-0.trace,1,0.073,,(G p),0.077,,2,(G p),,,,,,
f:07-nw:100-ml:08-0.trace,1,0.052,,(G p),0.055,,2,(G p),,,,,,
f:07-nw:100-ml:10-0.trace,1,0.062,,(G p),0.068,,2,(G p),,,,,,
f:07-nw:100-ml:12-0.trace,1,0.068,,(G p),0.072,,2,(G p),,,,,,
f:07-nw:100-ml:15-0.trace,1,0.087,,(G p),0.091,,2,(G p),,,,,,
f:07-nw:1000-ml:08-0.trace,1,0.823,,(G p),0.827,,2,(G p),,,,,,
f:07-nw:1000-ml:10-0.trace,1,0.804,,(G p),0.808,,2,(G p),,,,,,
f:07-nw:1000-ml:12-0.trace,1,0.953,,(G p),0.966,,2,(G p),,,,,,
f:07-nw:1000-ml:15-0.trace,1,1.556,,(G p),1.559,,2,(G p),,,,,,
f:07-nw:250-ml:08-0.trace,1,0.127,,(G p),0.13,,2,(G p),,,,,,
f:07-nw:250-ml:10-0.trace,1,0.214,,(G p),0.217,,2,(G p),,,,,,
f:07-nw:250-ml:12-0.trace,1,0.232,,(G p),0.235,,2,(G p),,,,,,
f:07-nw:250-ml:15-0.trace,1,0.306,,(G p),0.309,,2,(G p),,,,,,
f:07-nw:500-ml:08-0.trace,1,0.351,,(G p),0.354,,2,(G p),,,,,,
f:07-nw:500-ml:10-0.trace,1,0.368,,(G p),0.372,,2,(G p),,,,,,
f:07-nw:500-ml:12-0.trace,1,0.432,,(G p),0.435,,2,(G p),,,,,,
f:07-nw:500-ml:15-0.trace,1,0.588,,(G p),0.592,,2,(G p),,,,,,
f:07-nw:750-ml:08-0.trace,1,0.472,,(G p),0.475,,2,(G p),,,,,,
f:07-nw:750-ml:10-0.trace,1,0.637,,(G p),0.642,,2,(G p),,,,,,
f:07-nw:750-ml:12-0.trace,1,0.69,,(G p),0.695,,2,(G p),,,,,,
f:07-nw:750-ml:15-0.trace,1,1.028,,(G p),1.032,,2,(G p),,,,,,
f:08-nw:025-ml:08-0.trace,1,0.135,,(G ((! q) | (G p))),0.152,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:025-ml:10-0.trace,1,0.171,,(G ((! q) | (G p))),0.192,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:025-ml:12-0.trace,1,0.135,16,(((G p) | (X (X (X (X (X (X (X (G p))))))))) | (G (! q))),0.236,,(G ((! q) | (G p))),0.259,,(G ((! q) | p)),0.266,,,
f:08-nw:025-ml:15-0.trace,1,0.024,,(G (! q)),0.027,,3,(G (! q)),,,,,,
f:08-nw:050-ml:08-0.trace,1,0.243,,(G ((! q) | (G p))),0.273,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:050-ml:10-0.trace,1,0.286,,(G ((! q) | (G p))),0.32,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:050-ml:12-0.trace,1,0.382,,(G ((! q) | (G p))),0.499,,(G ((! q) | p)),0.503,,5,(G ((! q) | p)),,,
f:08-nw:050-ml:15-0.trace,1,0.09,,(G (! q)),0.094,,3,(G (! q)),,,,,,
f:08-nw:075-ml:08-0.trace,1,0.468,,(G ((! q) | (G p))),0.602,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:075-ml:10-0.trace,1,0.499,,(G ((! q) | (G p))),0.547,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:075-ml:12-0.trace,1,0.603,,(G ((! q) | (G p))),0.654,,(G ((! q) | p)),0.659,,5,(G ((! q) | p)),,,
f:08-nw:075-ml:15-0.trace,1,0.068,,(G (! q)),0.073,,3,(G (! q)),,,,,,
f:08-nw:100-ml:08-0.trace,1,0.522,,(G ((! q) | (G p))),0.571,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:100-ml:10-0.trace,1,0.994,,(G ((! q) | (G p))),1.064,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:100-ml:12-0.trace,1,0.829,,(G ((! q) | (G p))),0.947,,(G ((! q) | p)),0.951,,5,(G ((! q) | p)),,,
f:08-nw:100-ml:15-0.trace,1,0.096,,(G (! q)),0.099,,3,(G (! q)),,,,,,
f:08-nw:1000-ml:08-0.trace,1,5.295,,(G ((! q) | (G p))),5.764,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:1000-ml:10-0.trace,1,6.443,,(G ((! q) | (G p))),7.268,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:1000-ml:12-0.trace,1,8.712,,(G ((! q) | (G p))),9.623,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:1000-ml:15-0.trace,1,9.944,,(G ((! q) | (G p))),10.974,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:250-ml:08-0.trace,1,1.123,,(G ((! q) | (G p))),1.347,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:250-ml:10-0.trace,1,1.655,,(G ((! q) | (G p))),1.8,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:250-ml:12-0.trace,1,2.085,,(G ((! q) | (G p))),2.406,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:250-ml:15-0.trace,1,2.29,,(G ((! q) | (G p))),2.728,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:500-ml:08-0.trace,1,2.692,,(G ((! q) | (G p))),3.155,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:500-ml:10-0.trace,1,2.88,,(G ((! q) | (G p))),3.281,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:500-ml:12-0.trace,1,3.729,,(G ((! q) | (G p))),4.246,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:500-ml:15-0.trace,1,5.034,,(G ((! q) | (G p))),5.68,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:750-ml:08-0.trace,1,3.936,,(G ((! q) | (G p))),4.501,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:750-ml:10-0.trace,1,4.477,,(G ((! q) | (G p))),5.076,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:750-ml:12-0.trace,1,5.127,,(G ((! q) | (G p))),5.83,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:750-ml:15-0.trace,1,7.94,,(G ((! q) | (G p))),8.681,,6,(G ((! q) | (G p))),,,,,,


==> data/RQ3-varying-form-tool-comparison.csv <==
File Name,Flie Time,Flie DAG Size,Flie Formula,Syslite Time,Syslite DAG Size,Syslite Formula,Collab Time,Collab DAG Size,Collab Formula
f:01-nw:100-ml:10-0,4.32,2,(F a),0.14,2,(F a),0.08,3,(F (! b))
f:01-nw:100-ml:10-1,4.6,2,(F a),0.13,2,(F a),0.09,3,(F (! b))
f:01-nw:100-ml:10-2,4.6,2,(F a),0.13,2,(F a),0.064,3,(F (! b))
f:01-nw:100-ml:10-3,4.37,2,(F a),0.13,2,(F a),0.064,3,(F (! b))
f:01-nw:100-ml:10-4,4.51,2,(F a),0.14,2,(F a),0.064,3,(F (! b))
,4.48,2,,0.134,2,,0.0724,,
,,,,,,,,,
,,,,,,,,,
f:02-nw:100-ml:10-0,115.35,5,((F a) & (F b)),2.69,5,((F a) & (F b)),0.234,5,((F a) & (F b))
f:02-nw:100-ml:10-1,123.77,5,((F a) & (F b)),2.64,5,((F a) & (F b)),0.22,5,((F a) & (F b))
f:02-nw:100-ml:10-2,119.79,5,((F a) & (F b)),2.53,5,((F a) & (F b)),0.231,5,((F a) & (F b))
f:02-nw:100-ml:10-3,118.31,5,((F b) & (F a)),2.48,5,((F a) & (F b)),0.327,5,((F a) & (F b))
f:02-nw:100-ml:10-4,114.65,5,((F b) & (F a)),2.52,5,((F a) & (F b)),0.237,5,((F a) & (F b))
,118.374,5,,2.572,5,,0.2498,,
,,,,,,,,,
,,,,,,,,,
f:03-nw:100-ml:10-0,900,,,426.77,8,((F a) & ((F b) & (F c))),3.473,8,(((F b) & (F c)) & (F a))
f:03-nw:100-ml:10-1,900,,,424.76,8,((F a) & ((F b) & (F c))),3.309,8,(((F b) & (F c)) & (F a))
f:03-nw:100-ml:10-2,900,,,425.47,8,((F a) & ((F b) & (F c))),3.444,8,(((F b) & (F c)) & (F a))
f:03-nw:100-ml:10-3,900,,,426.02,8,((F a) & ((F b) & (F c))),3.631,8,(((F b) & (F c)) & (F a))
f:03-nw:100-ml:10-4,900,,,422.81,8,((F a) & ((F b) & (F c))),3.865,8,(((F b) & (F c)) & (F a))
,900,,,425.166,8,,3.5444,,
,,,,,,,,,
,,,,,,,,,
f:04-nw:100-ml:10-0,900,,,900,,,76.335,11,((((F c) & (F d)) & (F a)) & (F b))
f:04-nw:100-ml:10-1,900,,,900,,,75.854,11,((((F c) & (F d)) & (F a)) & (F b))
f:04-nw:100-ml:10-2,900,,,900,,,76.601,11,((((F c) & (F d)) & (F a)) & (F b))
f:04-nw:100-ml:10-3,900,,,900,,,75.868,11,((((F c) & (F d)) & (F a)) & (F b))
f:04-nw:100-ml:10-4,900,,,900,,,75.704,11,((((F b) & (F d)) & (F a)) & (F c))
,900,,,900,,,76.0724,,
,,,,,,,,,
,,,,,,,,,
f:05-nw:100-ml:10-0,900,,,900,,,900,,
f:05-nw:100-ml:10-1,900,,,900,,,900,,
f:05-nw:100-ml:10-2,900,,,900,,,900,,
f:05-nw:100-ml:10-3,900,,,900,,,900,,
f:05-nw:100-ml:10-4,900,,,900,,,900,,
,900,,,900,,,900,,
,,,,,,,,,
,,,,,,,,,
f:06-nw:100-ml:10-0,179.03,5,(F ((F b) & a)),0.89,5,(F (a & (F b))),0.557,5,(F (a & (F b)))
f:06-nw:100-ml:10-1,150.35,5,(F ((F b) & a)),0.9,5,(F (a & (F b))),0.518,5,(F (a & (F b)))
f:06-nw:100-ml:10-2,115.77,5,(F (a & (F b))),0.88,5,(F (a & (F b))),0.553,5,(F (a & (F b)))
f:06-nw:100-ml:10-3,132.48,5,(F ((F b) & a)),0.89,5,(F (a & (F b))),0.531,5,(F (a & (F b)))
f:06-nw:100-ml:10-4,139.7,5,(F ((F b) & a)),0.93,5,(F (a & (F b))),0.487,5,(F (a & (F b)))
,143.466,5,,0.898,5,,0.5292,,
,,,,,,,,,
,,,,,,,,,
f:07-nw:100-ml:10-0,900,,,111.82,8,(F (a & (F (b & (F c))))),41.393,8,(F (a & (F (b & (F c)))))
f:07-nw:100-ml:10-1,900,,,116.15,8,(F (a & (F (b & (F c))))),41.074,8,(F (a & (F (b & (F c)))))
f:07-nw:100-ml:10-2,900,,,114.11,8,(F (a & (F (b & (F c))))),40.569,8,(F (a & (F (b & (F c)))))
f:07-nw:100-ml:10-3,900,,,115.89,8,(F (a & (F (b & (F c))))),39.664,8,(F (a & (F (b & (F c)))))
f:07-nw:100-ml:10-4,900,,,114.12,8,(F (a & (F (b & (F c))))),40.346,8,(F (a & (F (b & (F c)))))
,900,,,114.418,8,,40.6092,,
,,,,,,,,,
,,,,,,,,,
f:08-nw:100-ml:10-0,900,,,900,,,900,,
f:08-nw:100-ml:10-1,900,,,900,,,900,,
f:08-nw:100-ml:10-2,900,,,900,,,900,,
f:08-nw:100-ml:10-3,900,,,900,,,900,,
f:08-nw:100-ml:10-4,900,,,900,,,900,,
,900,,,900,,,900,,
,,,,,,,,,
,,,,,,,,,
f:09-nw:100-ml:10-0,900,,,900,,,882.961,11,(F (a & (F (b & (F (d & (X e)))))))
f:09-nw:100-ml:10-1,900,,,900,,,900,,
f:09-nw:100-ml:10-2,900,,,900,,,596.428,12,(F (X (X (X (X (c & (F (d & (X e)))))))))
f:09-nw:100-ml:10-3,900,,,900,,,900,,
f:09-nw:100-ml:10-4,900,,,900,,,900,,
,900,,,900,,,835.8778,,


==> data/RQ3-varying-size-tool-comparison.csv <==
File Name,Syslite Time,,Syslite DAG Size,Syslite Formula,Collab Time,,Collab DAG Size,Collab Formula
f:01-nw:100-ml:10-0,425.29,,8,((F a) & ((F b) & (F c))),4.455,,8,(((F c) & (F a)) & (F b))
f:01-nw:100-ml:10-1,427.28,,8,((F a) & ((F b) & (F c))),4.394,,8,(((F c) & (F a)) & (F b))
f:01-nw:100-ml:10-2,424.96,,8,((F a) & ((F b) & (F c))),4.367,,8,(((F c) & (F a)) & (F b))
f:01-nw:100-ml:10-3,425.61,,8,((F a) & ((F b) & (F c))),4.358,,8,(((F c) & (F a)) & (F b))
f:01-nw:100-ml:10-4,413.32,,8,((F a) & ((F b) & (F c))),4.656,,8,(((F c) & (F a)) & (F b))
,423.292,,,,4.446,,,
,5.6456239690578,,,,0.123359231515116,,,
,,,,,,,,
f:01-nw:250-ml:10-0,900,,,,10.509,,8,(((F c) & (F a)) & (F b))
f:01-nw:250-ml:10-1,900,,,,10.746,,8,(((F c) & (F a)) & (F b))
f:01-nw:250-ml:10-2,900,,,,10.714,,8,(((F c) & (F a)) & (F b))
f:01-nw:250-ml:10-3,900,,,,10.64,,8,(((F c) & (F a)) & (F b))
f:01-nw:250-ml:10-4,900,,,,10.613,,8,(((F c) & (F a)) & (F b))
,900,,,,10.6444,,,
,0,,,,0.092877876806051,,,
,,,,,,,,
f:01-nw:500-ml:10-0,900,,,,21.063,,8,(((F c) & (F a)) & (F b))
f:01-nw:500-ml:10-1,900,,,,20.714,,8,(((F c) & (F a)) & (F b))
f:01-nw:500-ml:10-2,900,,,,20.739,,8,(((F c) & (F a)) & (F b))
f:01-nw:500-ml:10-3,900,,,,20.898,,8,(((F c) & (F a)) & (F b))
f:01-nw:500-ml:10-4,900,,,,21.712,,8,(((F c) & (F a)) & (F b))
,900,,,,21.0252,,,
,0,,,,0.408674320211094,,,
,,,,,,,,
f:01-nw:1000-ml:10-0,900,,,,42.629,,8,(((F b) & (F c)) & (F a))
f:01-nw:1000-ml:10-1,900,,,,41.916,,8,(((F b) & (F c)) & (F a))
f:01-nw:1000-ml:10-2,900,,,,42.289,,8,(((F b) & (F c)) & (F a))
f:01-nw:1000-ml:10-3,900,,,,41.785,,8,(((F b) & (F c)) & (F a))
f:01-nw:1000-ml:10-4,900,,,,42.421,,8,(((F b) & (F c)) & (F a))
,900,,,,42.208,,,
,0,,,,0.351199373575752,,,
,,,,,,,,
f:01-nw:1250-ml:10-0,900,,,,52.676,,8,(((F b) & (F a)) & (F c))
f:01-nw:1250-ml:10-1,900,,,,52.96,,8,(((F b) & (F a)) & (F c))
f:01-nw:1250-ml:10-2,900,,,,52.482,,8,(((F b) & (F a)) & (F c))
f:01-nw:1250-ml:10-3,900,,,,54.1,,8,(((F b) & (F a)) & (F c))
f:01-nw:1250-ml:10-4,900,,,,52.469,,8,(((F b) & (F a)) & (F c))
,900,,,,52.9374,,,
,,,,,,,,
,,,,,,,,
f:01-nw:1500-ml:10-0,900,,,,65.539,,8,(((F b) & (F c)) & (F a))
f:01-nw:1500-ml:10-1,900,,,,62.5,,8,(((F b) & (F c)) & (F a))
f:01-nw:1500-ml:10-2,900,,,,65.793,,8,(((F b) & (F c)) & (F a))
f:01-nw:1500-ml:10-3,900,,,,65.75,,8,(((F b) & (F c)) & (F a))
f:01-nw:1500-ml:10-4,900,,,,65.305,,8,(((F b) & (F c)) & (F a))
,900,,,,64.9774,,,
,0,,,,1.39842243260039,,,
,,,,,,,,
f:02-nw:100-ml:10-0,114.25,,8,(F (a & (F (b & (F c))))),45.066,,8,(F (a & (F (b & (F c)))))
f:02-nw:100-ml:10-1,113.32,,8,(F (a & (F (b & (F c))))),41.659,,8,(F (a & (F (b & (F c)))))
f:02-nw:100-ml:10-2,116.13,,8,(F (a & (F (b & (F c))))),44.95,,8,(F (a & (F (b & (F c)))))
f:02-nw:100-ml:10-3,116.05,,8,(F (a & (F (b & (F c))))),41.077,,8,(F (a & (F (b & (F c)))))
f:02-nw:100-ml:10-4,114.95,,8,(F (a & (F (b & (F c))))),41.082,,8,(F (a & (F (b & (F c)))))
,114.94,,,,42.7668,,,
,1.19883276565166,,,,2.05996837354363,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
f:02-nw:250-ml:10-0,272.99,,8,(F (a & (F (b & (F c))))),93.024,,8,(F (a & (F (b & (F c)))))
f:02-nw:250-ml:10-1,261.38,,8,(F (a & (F (b & (F c))))),90.373,,8,(F (a & (F (b & (F c)))))
f:02-nw:250-ml:10-2,262.75,,8,(F (a & (F (b & (F c))))),92.365,,8,(F (a & (F (b & (F c)))))
f:02-nw:250-ml:10-3,258.53,,8,(F (a & (F (b & (F c))))),92.322,,8,(F (a & (F (b & (F c)))))
f:02-nw:250-ml:10-4,269.39,,8,(F (a & (F (b & (F c))))),91.48,,8,(F (a & (F (b & (F c)))))
,265.008,,,,91.9128,,,
,5.9820498159076,,,,1.02041594460298,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
f:02-nw:500-ml:10-0,510.37,,8,(F (a & (F (b & (F c))))),177.282,,8,(F (a & (F (b & (F c)))))
f:02-nw:500-ml:10-1,508.83,,8,(F (a & (F (b & (F c))))),176.576,,8,(F (a & (F (b & (F c)))))
f:02-nw:500-ml:10-2,505.88,,8,(F (a & (F (b & (F c))))),183.455,,8,(F (a & (F (b & (F c)))))
f:02-nw:500-ml:10-3,511.33,,8,(F (a & (F (b & (F c))))),173.52,,8,(F (a & (F (b & (F c)))))
f:02-nw:500-ml:10-4,508.54,,8,(F (a & (F (b & (F c))))),176.207,,8,(F (a & (F (b & (F c)))))
,508.99,,,,177.408,,,
,2.07847299717845,,,,3.6685574140253,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
f:02-nw:1000-ml:10-0,900,,,,331.353,,8,(F (a & (F (b & (F c)))))
f:02-nw:1000-ml:10-1,900,,,,329.319,,8,(F (a & (F (b & (F c)))))
f:02-nw:1000-ml:10-2,900,,,,328.923,,8,(F (a & (F (b & (F c)))))
f:02-nw:1000-ml:10-3,900,,,,337.284,,8,(F (a & (F (b & (F c)))))
f:02-nw:1000-ml:10-4,900,,,,334.346,,8,(F (a & (F (b & (F c)))))
,900,,,,332.245,,,
,0,,,,3.54254661225508,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
f:02-nw:1250-ml:10-0,900,,,,382.524,,8,(F (a & (F (b & (F c)))))
f:02-nw:1250-ml:10-1,900,,,,443.562,,8,(F (a & (F (b & (F c)))))
f:02-nw:1250-ml:10-2,900,,,,439.656,,8,(F (a & (F (b & (F c)))))
f:02-nw:1250-ml:10-3,900,,,,440.298,,8,(F (a & (F (b & (F c)))))
f:02-nw:1250-ml:10-4,900,,,,428.446,,8,(F (a & (F (b & (F c)))))
,900,,,,426.8972,,,
,0,,,,25.4532101943939,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
f:02-nw:1500-ml:10-0,900,,,,491.661,,8,(F (a & (F (b & (F c)))))
f:02-nw:1500-ml:10-1,900,,,,525.023,,8,(F (a & (F (b & (F c)))))
f:02-nw:1500-ml:10-2,900,,,,527.934,,8,(F (a & (F (b & (F c)))))
f:02-nw:1500-ml:10-3,900,,,,532.804,,8,(F (a & (F (b & (F c)))))
f:02-nw:1500-ml:10-4,900,,,,527.756,,8,(F (a & (F (b & (F c)))))
,900,,,,521.0356,,,
,0,,,,16.6584319580205,,,


==> data/RQ3_anytime-comparison.csv <==
f:03-nw:1000-ml:08-0.trace,0,178.653,18,(((F ((p & (F q)) | (r & (F s)))) | (G (! p))) | (G (! s))),189.64,17,(((F ((r & s) | (p & (F q)))) | (G (! p))) | (G (! s))),,,,,,,
f:03-nw:1000-ml:10-0.trace,0,288.955,18,(((F ((r & (F s)) | (p & (F q)))) | (G (! p))) | (G (! s))),302.782,17,(((F ((r & s) | (p & (F q)))) | (G (! p))) | (G (! s))),,,,,,,
f:03-nw:1000-ml:12-0.trace,0,442.77,15,(((r | (F (p & (F q)))) | (G (! p))) | (G (! s))),458.447,17,(((F (p & (F q))) | (G ((! p) | (X (G s))))) | (G (! s))),,,,,,,
f:03-nw:1000-ml:15-0.trace,0,692.179,13,((F (r & (F s))) | (G ((! s) | (G (! p))))),,,,,,,,,,
f:03-nw:250-ml:08-0.trace,0,44.212,18,(((F ((r & (F s)) | (p & (F q)))) | (G (! p))) | (G (! s))),49.927,17,(((F ((r & s) | (p & (F q)))) | (G (! p))) | (G (! s))),,,,,,,
f:03-nw:250-ml:10-0.trace,0,73.089,18,(((F ((p & (F q)) | (r & (F s)))) | (G (! p))) | (G (! s))),80.657,16,(((F ((p & q) | (r & s))) | (G (! p))) | (G (! s))),,,,,,,
f:03-nw:250-ml:12-0.trace,0,101.866,13,((F (r & (F s))) | (G ((! s) | (G (! p))))),,,,,,,,,,
f:03-nw:500-ml:08-0.trace,0,87.882,18,(((F ((p & (F q)) | (r & (F s)))) | (G (! p))) | (G (! s))),98.18,17,(((F ((r & s) | (p & (F q)))) | (G (! p))) | (G (! s))),,,,,,,
f:03-nw:500-ml:10-0.trace,0,150.254,18,(((F ((p & (F q)) | (r & (F s)))) | (G (! s))) | (G (! p))),,,,,,,,,,
f:03-nw:500-ml:12-0.trace,0,214.029,15,((r | (F (p & (F q)))) | (G ((! s) | (G (! p))))),221.065,15,(((F (p & (F q))) | (G ((! s) | (G (! p))))) | r),,,,,,,
f:03-nw:750-ml:08-0.trace,0,136.507,18,(((F ((p & (F q)) | (r & (F s)))) | (G (! s))) | (G (! p))),153.882,17,(((F ((r & s) | (p & (F q)))) | (G (! p))) | (G (! s))),,,,,,,
f:03-nw:750-ml:10-0.trace,0,219.024,18,(((F ((p & (F q)) | (r & (F s)))) | (G (! s))) | (G (! p))),241.759,17,(((F ((r & s) | (p & (F q)))) | (G (! s))) | (G (! p))),,,,,,,
f:03-nw:750-ml:12-0.trace,0,325.529,15,((r | (F (p & (F q)))) | (G ((! s) | (G (! p))))),338.534,17,(((F (p & (F q))) | (G ((! p) | (X (G s))))) | (G (! s))),,,,,,,
f:01-nw:025-ml:08-0.trace,1,0.019,,(G (! p)),0.024,,3,(G (! p)),,,,,,
f:01-nw:025-ml:10-0.trace,1,0.019,,(G (! p)),0.022,,3,(G (! p)),,,,,,
f:01-nw:025-ml:12-0.trace,1,0.022,,(G (! p)),0.024,,3,(G (! p)),,,,,,
f:01-nw:025-ml:15-0.trace,1,0.053,,(G (! p)),0.056,,3,(G (! p)),,,,,,
f:01-nw:050-ml:08-0.trace,1,0.031,,(G (! p)),0.037,,3,(G (! p)),,,,,,
f:01-nw:050-ml:10-0.trace,1,0.035,,(G (! p)),0.04,,3,(G (! p)),,,,,,
f:01-nw:050-ml:12-0.trace,1,0.04,,(G (! p)),0.043,,3,(G (! p)),,,,,,
f:01-nw:050-ml:15-0.trace,1,0.052,,(G (! p)),0.055,,3,(G (! p)),,,,,,
f:01-nw:075-ml:08-0.trace,1,0.041,,(G (! p)),0.045,,3,(G (! p)),,,,,,
f:01-nw:075-ml:10-0.trace,1,0.051,,(G (! p)),0.057,,3,(G (! p)),,,,,,
f:01-nw:075-ml:12-0.trace,1,0.117,,(G (! p)),0.136,,3,(G (! p)),,,,,,
f:01-nw:075-ml:15-0.trace,1,0.069,,(G (! p)),0.073,,3,(G (! p)),,,,,,
f:01-nw:100-ml:08-0.trace,1,0.054,,(G (! p)),0.057,,3,(G (! p)),,,,,6,(G ((! p) | (! q)))
f:01-nw:100-ml:10-0.trace,1,0.065,,(G (! p)),0.068,,3,(G (! p)),,,,,,
f:01-nw:100-ml:12-0.trace,1,0.076,,(G (! p)),0.079,,3,(G (! p)),,,,,,
f:01-nw:100-ml:15-0.trace,1,0.093,,(G (! p)),0.096,,3,(G (! p)),,,,,,
f:01-nw:1000-ml:08-0.trace,1,0.728,,(G (! p)),0.735,,3,(G (! p)),,,,,,
f:01-nw:1000-ml:10-0.trace,1,0.827,,(G (! p)),0.83,,3,(G (! p)),,,,,,
f:01-nw:1000-ml:12-0.trace,1,0.988,,(G (! p)),0.991,,3,(G (! p)),,,,,,
f:01-nw:1000-ml:15-0.trace,1,1.369,,(G (! p)),1.373,,3,(G (! p)),,,,,,
f:01-nw:250-ml:08-0.trace,1,0.137,,(G (! p)),0.141,,3,(G (! p)),,,,,,
f:01-nw:250-ml:10-0.trace,1,0.234,,(G (! p)),0.24,,3,(G (! p)),,,,,,
f:01-nw:250-ml:12-0.trace,1,0.275,,(G (! p)),0.278,,3,(G (! p)),,,,,,
f:01-nw:250-ml:15-0.trace,1,0.326,,(G (! p)),0.33,,3,(G (! p)),,,,,,
f:01-nw:500-ml:08-0.trace,1,0.36,,(G (! p)),0.363,,3,(G (! p)),,,,,,
f:01-nw:500-ml:10-0.trace,1,0.43,,(G (! p)),0.433,,3,(G (! p)),,,,,,
f:01-nw:500-ml:12-0.trace,1,0.5,,(G (! p)),0.504,,3,(G (! p)),,,,,,
f:01-nw:500-ml:15-0.trace,1,0.637,,(G (! p)),0.64,,3,(G (! p)),,,,,,
f:01-nw:750-ml:08-0.trace,1,0.464,,(G (! p)),0.467,,3,(G (! p)),,,,,,
f:01-nw:750-ml:10-0.trace,1,0.703,,(G (! p)),0.71,,3,(G (! p)),,,,,,
f:01-nw:750-ml:12-0.trace,1,0.859,,(G (! p)),0.863,,3,(G (! p)),,,,,,
f:01-nw:750-ml:15-0.trace,1,1.09,,(G (! p)),1.093,,3,(G (! p)),,,,,,
f:02-nw:025-ml:08-0.trace,1,0.14,,(G ((! q) | (G (! p)))),0.154,,(G ((! p) | (! q))),0.159,,6,(G ((! p) | (! q))),,,
f:02-nw:025-ml:10-0.trace,1,0.069,16,(((G (! p)) | (X (X (X (X (X (G (! p)))))))) | (G (! q))),0.15,,(G ((! q) | (G (! p)))),0.168,,(G ((! p) | (! q))),0.171,,,
f:02-nw:025-ml:12-0.trace,1,0.182,,(G ((! q) | (G (! p)))),0.206,,(G ((! p) | (! q))),0.209,,6,(G ((! p) | (! q))),,,
f:02-nw:025-ml:15-0.trace,1,0.034,,(G (! q)),0.037,,3,(G (! q)),,,,,,
f:02-nw:050-ml:08-0.trace,1,0.342,,(G ((! q) | (G (! p)))),0.375,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:050-ml:10-0.trace,1,0.286,,(G ((! q) | (G (! p)))),0.325,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:050-ml:12-0.trace,1,0.366,,(G ((! q) | (G (! p)))),0.504,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:050-ml:15-0.trace,1,0.091,,(G (! q)),0.105,,3,(G (! q)),,,,,,
f:02-nw:075-ml:08-0.trace,1,0.337,,(G ((! q) | (G (! p)))),0.453,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:075-ml:10-0.trace,1,0.476,,(G ((! q) | (G (! p)))),0.529,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:075-ml:12-0.trace,1,0.52,,(G ((! q) | (G (! p)))),0.583,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:075-ml:15-0.trace,1,0.069,,(G (! q)),0.072,,3,(G (! q)),,,,,,
f:02-nw:100-ml:08-0.trace,1,0.517,,(G ((! q) | (G (! p)))),0.572,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:100-ml:10-0.trace,1,0.589,,(G ((! q) | (G (! p)))),0.667,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:100-ml:12-0.trace,1,0.725,,(G ((! q) | (G (! p)))),0.806,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:100-ml:15-0.trace,1,0.092,,(G (! q)),0.096,,3,(G (! q)),,,,,,
f:02-nw:1000-ml:08-0.trace,1,5.613,,(G ((! q) | (G (! p)))),6.411,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:1000-ml:10-0.trace,1,5.752,,(G ((! q) | (G (! p)))),6.597,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:1000-ml:12-0.trace,1,7.403,,(G ((! q) | (G (! p)))),8.378,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:1000-ml:15-0.trace,1,8.561,,(G ((! q) | (G (! p)))),9.843,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:250-ml:08-0.trace,1,1.319,,(G ((! q) | (G (! p)))),1.452,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:250-ml:10-0.trace,1,1.474,,(G ((! q) | (G (! p)))),1.736,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:250-ml:12-0.trace,1,1.977,,(G ((! q) | (G (! p)))),2.296,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:250-ml:15-0.trace,1,0.8,29,(X (((! q) & (((G (! q)) | (X (X (X (G (! p)))))) | (X (X (X (X (X (X (X (G (! p))))))))))) | (G (! p)))),2.477,,(G ((! q) | (G (! p)))),2.812,,7,(G ((! q) | (G (! p)))),,,
f:02-nw:500-ml:08-0.trace,1,2.459,,(G ((! q) | (G (! p)))),2.887,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:500-ml:10-0.trace,1,3.203,,(G ((! q) | (G (! p)))),3.548,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:500-ml:12-0.trace,1,3.829,,(G ((! q) | (G (! p)))),4.454,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:500-ml:15-0.trace,1,5.088,,(G ((! q) | (G (! p)))),5.677,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:750-ml:08-0.trace,1,4.128,,(G ((! q) | (G (! p)))),4.523,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:750-ml:10-0.trace,1,4.376,,(G ((! q) | (G (! p)))),4.993,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:750-ml:12-0.trace,1,5.342,,(G ((! q) | (G (! p)))),6.127,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:750-ml:15-0.trace,1,7.725,,(G ((! q) | (G (! p)))),8.734,,7,(G ((! q) | (G (! p)))),,,,,,
f:03-nw:025-ml:08-0.trace,1,8.817,13,(((F (p & (F q))) | (G (! p))) | (G (! s))),170.848,13,12,(((F (p & (F q))) | (G (! p))) | (G (! s))),,,,,,
f:03-nw:025-ml:10-0.trace,1,11.173,13,((F (r & (F s))) | (G ((! s) | (G (! p))))),188.38,13,12,((F (r & (F s))) | (G ((! s) | (G (! p))))),,,,,,
f:03-nw:025-ml:12-0.trace,1,1.972,,(F (X (X (q & (F (X (X q))))))),4.885,,8,(F (X (X (q & (F (X (X q))))))),,,,,,
f:03-nw:025-ml:15-0.trace,1,0.103,,(F (X (X (X (X (X (X (X (X q))))))))),4.138,10,((F (r & s)) | (G ((! s) | q))),13.462,10,9,((F (r & s)) | (G ((! s) | q))),,,
f:03-nw:050-ml:08-0.trace,1,12.528,13,(((F (p & (F q))) | (G (! p))) | (G (! s))),250.743,13,12,(((F (p & (F q))) | (G (! p))) | (G (! s))),,,,,,
f:03-nw:050-ml:10-0.trace,1,18.301,13,(((F (r & (F s))) | (G (! p))) | (G (! s))),299.2,13,12,(((F (r & (F s))) | (G (! p))) | (G (! s))),,,,,,
f:03-nw:050-ml:12-0.trace,1,26.746,13,((F (r & (F s))) | (G ((! s) | (G (! p))))),28.084,12,((F (r & s)) | (G ((! s) | (G (! p))))),147.662,12,11,((F (r & s)) | (G ((! s) | (G (! p))))),,,
f:03-nw:050-ml:15-0.trace,1,0.169,,(F (X (X (X (X (X (X (X (X q))))))))),7.148,10,((F (r & s)) | (G ((! s) | q))),23.125,10,9,((F (r & s)) | (G ((! s) | q))),,,
f:03-nw:075-ml:08-0.trace,1,15.427,13,(((F (p & (F q))) | (G (! p))) | (G (! s))),328.696,13,12,(((F (p & (F q))) | (G (! p))) | (G (! s))),,,,,,
f:03-nw:075-ml:10-0.trace,1,24.237,13,(((F (r & (F s))) | (G (! p))) | (G (! s))),397.349,13,12,(((F (r & (F s))) | (G (! p))) | (G (! s))),,,,,,
f:03-nw:075-ml:12-0.trace,1,36.445,13,((F (r & (F s))) | (G ((! s) | (G (! p))))),37.784,12,((F (r & s)) | (G ((! s) | (G (! p))))),202.712,12,11,((F (r & s)) | (G ((! s) | (G (! p))))),,,
f:03-nw:075-ml:15-0.trace,1,0.535,6,((F r) | (G (! p))),2.147,6,6,((F r) | (G (! p))),,,,,,
f:03-nw:100-ml:08-0.trace,1,18.771,13,(((F (p & (F q))) | (G (! p))) | (G (! s))),413.407,13,12,(((F (p & (F q))) | (G (! p))) | (G (! s))),,,,,,
f:03-nw:100-ml:10-0.trace,1,30.208,13,(((F (r & (F s))) | (G (! s))) | (G (! p))),507.52,13,12,(((F (r & (F s))) | (G (! s))) | (G (! p))),,,,,,
f:03-nw:100-ml:12-0.trace,1,44.612,13,((F (r & (F s))) | (G ((! s) | (G (! p))))),582.61,13,12,((F (r & (F s))) | (G ((! s) | (G (! p))))),,,,,,
f:03-nw:100-ml:15-0.trace,1,0.75,6,((F r) | (G (! p))),2.754,6,6,((F r) | (G (! p))),,,,,,
f:03-nw:250-ml:15-0.trace,1,181.078,9,((F (p & (F q))) | (G (! p))),201.72,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:03-nw:500-ml:15-0.trace,1,347.073,9,((F (r & (F s))) | (G (! p))),389.602,9,9,((F (r & (F s))) | (G (! p))),,,,,,
f:03-nw:750-ml:15-0.trace,1,505.945,9,((F (r & (F s))) | (G (! p))),574.577,9,9,((F (r & (F s))) | (G (! p))),,,,,,
f:04-nw:025-ml:08-0.trace,1,0.016,,(F r),0.02,,2,(F r),,,,,,
f:04-nw:025-ml:10-0.trace,1,0.021,,(F q),0.024,,2,(F q),,,,,,
f:04-nw:025-ml:12-0.trace,1,0.024,,(F r),0.034,,2,(F r),,,,,,
f:04-nw:025-ml:15-0.trace,1,0.027,,(F r),0.029,,2,(F r),,,,,,
f:04-nw:050-ml:08-0.trace,1,0.031,,(F q),0.033,,2,(F q),,,,,,
f:04-nw:050-ml:10-0.trace,1,0.039,,(F q),0.042,,2,(F q),,,,,,
f:04-nw:050-ml:12-0.trace,1,0.043,,(F r),0.046,,2,(F r),,,,,,
f:04-nw:050-ml:15-0.trace,1,0.051,,(F r),0.053,,2,(F r),,,,,,
f:04-nw:075-ml:08-0.trace,1,0.044,,(F q),0.049,,2,(F q),,,,,,
f:04-nw:075-ml:10-0.trace,1,0.055,,(F q),0.057,,2,(F q),,,,,,
f:04-nw:075-ml:12-0.trace,1,0.097,,(F r),0.102,,2,(F r),,,,,,
f:04-nw:075-ml:15-0.trace,1,0.081,,(F r),0.083,,2,(F r),,,,,,
f:04-nw:100-ml:08-0.trace,1,0.061,,(F q),0.064,,2,(F q),,,,,,
f:04-nw:100-ml:10-0.trace,1,0.1,,(F q),0.103,,2,(F q),,,,,,
f:04-nw:100-ml:12-0.trace,1,0.084,,(F r),0.089,,2,(F r),,,,,,
f:04-nw:100-ml:15-0.trace,1,0.108,,(F r),0.11,,2,(F r),,,,,,
f:04-nw:1000-ml:08-0.trace,1,0.745,,(F p),0.748,,2,(F p),,,,,,
f:04-nw:1000-ml:10-0.trace,1,2.236,4,(F (r | q)),3.587,4,4,(F (r | q)),,,,,,
f:04-nw:1000-ml:12-0.trace,1,0.998,,(F r),1.001,,2,(F r),,,,,,
f:04-nw:1000-ml:15-0.trace,1,1.508,,(F r),1.51,,2,(F r),,,,,,
f:04-nw:250-ml:08-0.trace,1,0.149,,(F p),0.152,,2,(F p),,,,,,
f:04-nw:250-ml:10-0.trace,1,0.177,,(F p),0.18,,2,(F p),,,,,,
f:04-nw:250-ml:12-0.trace,1,0.199,,(F r),0.202,,2,(F r),,,,,,
f:04-nw:250-ml:15-0.trace,1,0.345,,(F r),0.348,,2,(F r),,,,,,
f:04-nw:500-ml:08-0.trace,1,0.36,,(F p),0.363,,2,(F p),,,,,,
f:04-nw:500-ml:10-0.trace,1,1.151,4,(q | (F r)),1.74,4,4,(q | (F r)),,,,,,
f:04-nw:500-ml:12-0.trace,1,0.536,,(F r),0.538,,2,(F r),,,,,,
f:04-nw:500-ml:15-0.trace,1,0.624,,(F r),0.626,,2,(F r),,,,,,
f:04-nw:750-ml:08-0.trace,1,0.53,,(F p),0.534,,2,(F p),,,,,,
f:04-nw:750-ml:10-0.trace,1,1.612,4,(q | (F r)),2.569,4,4,(q | (F r)),,,,,,
f:04-nw:750-ml:12-0.trace,1,0.772,,(F r),0.775,,2,(F r),,,,,,
f:04-nw:750-ml:15-0.trace,1,1.344,,(F r),1.347,,2,(F r),,,,,,
f:05-nw:025-ml:08-0.trace,1,1.975,9,((F (p & (F q))) | (G (! p))),2.145,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:025-ml:10-0.trace,1,2.476,9,((F (p & (X q))) | (G (! p))),2.674,9,8,((F (p & (X q))) | (G (! p))),,,,,,
f:05-nw:025-ml:12-0.trace,1,3.412,9,((F (p & (X q))) | (G (! p))),3.617,9,8,((F (p & (X q))) | (G (! p))),,,,,,
f:05-nw:025-ml:15-0.trace,1,7.229,9,((F (p & (X q))) | (G (! p))),7.278,8,((F (p & q)) | (G (! p))),7.338,8,7,((F (p & q)) | (G (! p))),,,
f:05-nw:050-ml:08-0.trace,1,3.004,9,((F (p & (F q))) | (G (! p))),3.297,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:050-ml:10-0.trace,1,4.383,9,((F (p & (F q))) | (G (! p))),4.444,9,((F (p & (X q))) | (G (! p))),4.706,9,8,((F (p & (X q))) | (G (! p))),,,
f:05-nw:050-ml:12-0.trace,1,5.715,9,((F (p & (F q))) | (G (! p))),6.344,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:050-ml:15-0.trace,1,11.649,9,((F (p & (F q))) | (G (! p))),11.717,8,((F (p & q)) | (G (! p))),11.812,8,7,((F (p & q)) | (G (! p))),,,
f:05-nw:075-ml:08-0.trace,1,3.955,9,((F (p & (F q))) | (G (! p))),4.565,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:075-ml:10-0.trace,1,6.19,9,((F (p & (F q))) | (G (! p))),6.655,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:075-ml:12-0.trace,1,8.863,9,((F (p & (F q))) | (G (! p))),9.405,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:075-ml:15-0.trace,1,15.048,9,((F (p & (X q))) | (G (! p))),15.622,8,((F (p & q)) | (G (! p))),15.76,8,7,((F (p & q)) | (G (! p))),,,
f:05-nw:100-ml:08-0.trace,1,4.317,9,((F (p & (F q))) | (G (! p))),5.141,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:100-ml:10-0.trace,1,7.435,9,((F (p & (F q))) | (G (! p))),8.05,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:100-ml:12-0.trace,1,11.123,9,((F (p & (F q))) | (G (! p))),12.119,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:100-ml:15-0.trace,1,19.632,9,((F (p & (F q))) | (G (! p))),19.753,8,((F (p & q)) | (G (! p))),20.213,8,7,((F (p & q)) | (G (! p))),,,
f:05-nw:1000-ml:08-0.trace,1,39.284,9,((F (p & (F q))) | (G (! p))),43.87,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:1000-ml:10-0.trace,1,65.956,9,((F (p & (F q))) | (G (! p))),71.385,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:1000-ml:12-0.trace,1,108.646,9,((F (p & (F q))) | (G (! p))),115.57,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:1000-ml:15-0.trace,1,183.099,9,((F (p & (F q))) | (G (! p))),190.97,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:250-ml:08-0.trace,1,10.366,9,((F (p & (F q))) | (G (! p))),11.737,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:250-ml:10-0.trace,1,17.852,9,((F (p & (F q))) | (G (! p))),19.565,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:250-ml:12-0.trace,1,27.846,9,((F (p & (F q))) | (G (! p))),29.501,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:250-ml:15-0.trace,1,47.789,9,((F (p & (X q))) | (G (! p))),49.735,9,8,((F (p & (X q))) | (G (! p))),,,,,,
f:05-nw:500-ml:08-0.trace,1,18.728,9,((F (p & (F q))) | (G (! p))),21.557,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:500-ml:10-0.trace,1,33.364,9,((F (p & (F q))) | (G (! p))),36.802,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:500-ml:12-0.trace,1,52.385,9,((F (p & (F q))) | (G (! p))),55.609,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:500-ml:15-0.trace,1,92.232,9,((F (p & (F q))) | (G (! p))),97.525,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:750-ml:08-0.trace,1,31.293,9,((F (p & (F q))) | (G (! p))),35.655,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:750-ml:10-0.trace,1,49.429,9,((F (p & (F q))) | (G (! p))),54.334,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:750-ml:12-0.trace,1,81.531,9,((F (p & (F q))) | (G (! p))),87.961,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:750-ml:15-0.trace,1,139.658,9,((F (p & (F q))) | (G (! p))),147.489,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:06-nw:025-ml:08-0.trace,1,0.014,,(F p),0.017,,2,(F p),,,,,,
f:06-nw:025-ml:10-0.trace,1,0.02,,(F p),0.025,,2,(F p),,,,,,
f:06-nw:025-ml:12-0.trace,1,0.019,,(F p),0.021,,2,(F p),,,,,,
f:06-nw:025-ml:15-0.trace,1,0.025,,(F p),0.029,,2,(F p),,,,,,
f:06-nw:050-ml:08-0.trace,1,0.026,,(F p),0.029,,2,(F p),,,,,,
f:06-nw:050-ml:10-0.trace,1,0.034,,(F p),0.039,,2,(F p),,,,,,
f:06-nw:050-ml:12-0.trace,1,0.036,,(F p),0.039,,2,(F p),,,,,,
f:06-nw:050-ml:15-0.trace,1,0.063,,(F p),0.066,,2,(F p),,,,,,
f:06-nw:075-ml:08-0.trace,1,0.037,,(F p),0.04,,2,(F p),,,,,,
f:06-nw:075-ml:10-0.trace,1,0.045,,(F p),0.048,,2,(F p),,,,,,
f:06-nw:075-ml:12-0.trace,1,0.106,,(F p),0.115,,2,(F p),,,,,5,(G ((! q) | p))
f:06-nw:075-ml:15-0.trace,1,0.082,,(F p),0.085,,2,(F p),,,,,,
f:06-nw:100-ml:08-0.trace,1,0.064,,(F p),0.069,,2,(F p),,,,,,
f:06-nw:100-ml:10-0.trace,1,0.059,,(F p),0.062,,2,(F p),,,,,,
f:06-nw:100-ml:12-0.trace,1,0.071,,(F p),0.074,,2,(F p),,,,,,
f:06-nw:100-ml:15-0.trace,1,0.082,,(F p),0.085,,2,(F p),,,,,,
f:06-nw:1000-ml:08-0.trace,1,0.655,,(F p),0.659,,2,(F p),,,,,,
f:06-nw:1000-ml:10-0.trace,1,0.753,,(F p),0.76,,2,(F p),,,,,,
f:06-nw:1000-ml:12-0.trace,1,0.934,,(F p),0.938,,2,(F p),,,,,,
f:06-nw:1000-ml:15-0.trace,1,1.67,,(F p),1.674,,2,(F p),,,,,,
f:06-nw:250-ml:08-0.trace,1,0.122,,(F p),0.126,,2,(F p),,,,,,
f:06-nw:250-ml:10-0.trace,1,0.239,,(F p),0.243,,2,(F p),,,,,,
f:06-nw:250-ml:12-0.trace,1,0.236,,(F p),0.239,,2,(F p),,,,,,
f:06-nw:250-ml:15-0.trace,1,0.296,,(F p),0.299,,2,(F p),,,,,,
f:06-nw:500-ml:08-0.trace,1,0.34,,(F p),0.343,,2,(F p),,,,,,
f:06-nw:500-ml:10-0.trace,1,0.371,,(F p),0.374,,2,(F p),,,,,,
f:06-nw:500-ml:12-0.trace,1,0.425,,(F p),0.43,,2,(F p),,,,,,
f:06-nw:500-ml:15-0.trace,1,0.62,,(F p),0.623,,2,(F p),,,,,,
f:06-nw:750-ml:08-0.trace,1,0.445,,(F p),0.448,,2,(F p),,,,,,
f:06-nw:750-ml:10-0.trace,1,0.628,,(F p),0.631,,2,(F p),,,,,,
f:06-nw:750-ml:12-0.trace,1,0.694,,(F p),0.7,,2,(F p),,,,,,
f:06-nw:750-ml:15-0.trace,1,1.168,,(F p),1.172,,2,(F p),,,,,,
f:07-nw:025-ml:08-0.trace,1,0.017,,(G p),0.023,,2,(G p),,,,,,
f:07-nw:025-ml:10-0.trace,1,0.017,,(G p),0.02,,2,(G p),,,,,,
f:07-nw:025-ml:12-0.trace,1,0.022,,(G p),0.024,,2,(G p),,,,,,
f:07-nw:025-ml:15-0.trace,1,0.024,,(G p),0.028,,2,(G p),,,,,,
f:07-nw:050-ml:08-0.trace,1,0.027,,(G p),0.029,,2,(G p),,,,,,
f:07-nw:050-ml:10-0.trace,1,0.031,,(G p),0.035,,2,(G p),,,,,,
f:07-nw:050-ml:12-0.trace,1,0.036,,(G p),0.039,,2,(G p),,,,,,
f:07-nw:050-ml:15-0.trace,1,0.069,,(G p),0.072,,2,(G p),,,,,,
f:07-nw:075-ml:08-0.trace,1,0.038,,(G p),0.041,,2,(G p),,,,,,
f:07-nw:075-ml:10-0.trace,1,0.047,,(G p),0.05,,2,(G p),,,,,,
f:07-nw:075-ml:12-0.trace,1,0.053,,(G p),0.056,,2,(G p),,,,,,
f:07-nw:075-ml:15-0.trace,1,0.073,,(G p),0.077,,2,(G p),,,,,,
f:07-nw:100-ml:08-0.trace,1,0.052,,(G p),0.055,,2,(G p),,,,,,
f:07-nw:100-ml:10-0.trace,1,0.062,,(G p),0.068,,2,(G p),,,,,,
f:07-nw:100-ml:12-0.trace,1,0.068,,(G p),0.072,,2,(G p),,,,,,
f:07-nw:100-ml:15-0.trace,1,0.087,,(G p),0.091,,2,(G p),,,,,,
f:07-nw:1000-ml:08-0.trace,1,0.823,,(G p),0.827,,2,(G p),,,,,,
f:07-nw:1000-ml:10-0.trace,1,0.804,,(G p),0.808,,2,(G p),,,,,,
f:07-nw:1000-ml:12-0.trace,1,0.953,,(G p),0.966,,2,(G p),,,,,,
f:07-nw:1000-ml:15-0.trace,1,1.556,,(G p),1.559,,2,(G p),,,,,,
f:07-nw:250-ml:08-0.trace,1,0.127,,(G p),0.13,,2,(G p),,,,,,
f:07-nw:250-ml:10-0.trace,1,0.214,,(G p),0.217,,2,(G p),,,,,,
f:07-nw:250-ml:12-0.trace,1,0.232,,(G p),0.235,,2,(G p),,,,,,
f:07-nw:250-ml:15-0.trace,1,0.306,,(G p),0.309,,2,(G p),,,,,,
f:07-nw:500-ml:08-0.trace,1,0.351,,(G p),0.354,,2,(G p),,,,,,
f:07-nw:500-ml:10-0.trace,1,0.368,,(G p),0.372,,2,(G p),,,,,,
f:07-nw:500-ml:12-0.trace,1,0.432,,(G p),0.435,,2,(G p),,,,,,
f:07-nw:500-ml:15-0.trace,1,0.588,,(G p),0.592,,2,(G p),,,,,,
f:07-nw:750-ml:08-0.trace,1,0.472,,(G p),0.475,,2,(G p),,,,,,
f:07-nw:750-ml:10-0.trace,1,0.637,,(G p),0.642,,2,(G p),,,,,,
f:07-nw:750-ml:12-0.trace,1,0.69,,(G p),0.695,,2,(G p),,,,,,
f:07-nw:750-ml:15-0.trace,1,1.028,,(G p),1.032,,2,(G p),,,,,,
f:08-nw:025-ml:08-0.trace,1,0.135,,(G ((! q) | (G p))),0.152,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:025-ml:10-0.trace,1,0.171,,(G ((! q) | (G p))),0.192,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:025-ml:12-0.trace,1,0.135,16,(((G p) | (X (X (X (X (X (X (X (G p))))))))) | (G (! q))),0.236,,(G ((! q) | (G p))),0.259,,(G ((! q) | p)),0.266,,,
f:08-nw:025-ml:15-0.trace,1,0.024,,(G (! q)),0.027,,3,(G (! q)),,,,,,
f:08-nw:050-ml:08-0.trace,1,0.243,,(G ((! q) | (G p))),0.273,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:050-ml:10-0.trace,1,0.286,,(G ((! q) | (G p))),0.32,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:050-ml:12-0.trace,1,0.382,,(G ((! q) | (G p))),0.499,,(G ((! q) | p)),0.503,,5,(G ((! q) | p)),,,
f:08-nw:050-ml:15-0.trace,1,0.09,,(G (! q)),0.094,,3,(G (! q)),,,,,,
f:08-nw:075-ml:08-0.trace,1,0.468,,(G ((! q) | (G p))),0.602,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:075-ml:10-0.trace,1,0.499,,(G ((! q) | (G p))),0.547,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:075-ml:12-0.trace,1,0.603,,(G ((! q) | (G p))),0.654,,(G ((! q) | p)),0.659,,5,(G ((! q) | p)),,,
f:08-nw:075-ml:15-0.trace,1,0.068,,(G (! q)),0.073,,3,(G (! q)),,,,,,
f:08-nw:100-ml:08-0.trace,1,0.522,,(G ((! q) | (G p))),0.571,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:100-ml:10-0.trace,1,0.994,,(G ((! q) | (G p))),1.064,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:100-ml:12-0.trace,1,0.829,,(G ((! q) | (G p))),0.947,,(G ((! q) | p)),0.951,,5,(G ((! q) | p)),,,
f:08-nw:100-ml:15-0.trace,1,0.096,,(G (! q)),0.099,,3,(G (! q)),,,,,,
f:08-nw:1000-ml:08-0.trace,1,5.295,,(G ((! q) | (G p))),5.764,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:1000-ml:10-0.trace,1,6.443,,(G ((! q) | (G p))),7.268,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:1000-ml:12-0.trace,1,8.712,,(G ((! q) | (G p))),9.623,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:1000-ml:15-0.trace,1,9.944,,(G ((! q) | (G p))),10.974,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:250-ml:08-0.trace,1,1.123,,(G ((! q) | (G p))),1.347,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:250-ml:10-0.trace,1,1.655,,(G ((! q) | (G p))),1.8,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:250-ml:12-0.trace,1,2.085,,(G ((! q) | (G p))),2.406,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:250-ml:15-0.trace,1,2.29,,(G ((! q) | (G p))),2.728,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:500-ml:08-0.trace,1,2.692,,(G ((! q) | (G p))),3.155,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:500-ml:10-0.trace,1,2.88,,(G ((! q) | (G p))),3.281,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:500-ml:12-0.trace,1,3.729,,(G ((! q) | (G p))),4.246,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:500-ml:15-0.trace,1,5.034,,(G ((! q) | (G p))),5.68,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:750-ml:08-0.trace,1,3.936,,(G ((! q) | (G p))),4.501,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:750-ml:10-0.trace,1,4.477,,(G ((! q) | (G p))),5.076,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:750-ml:12-0.trace,1,5.127,,(G ((! q) | (G p))),5.83,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:750-ml:15-0.trace,1,7.94,,(G ((! q) | (G p))),8.681,,6,(G ((! q) | (G p))),,,,,,


==> data/anytime-comparison.csv <==
,,,,,,,,,,,,,,
f:03-nw:1000-ml:08-0.trace,0,178.653,18,(((F ((p & (F q)) | (r & (F s)))) | (G (! p))) | (G (! s))),189.64,17,(((F ((r & s) | (p & (F q)))) | (G (! p))) | (G (! s))),,,,,,,
f:03-nw:1000-ml:10-0.trace,0,288.955,18,(((F ((r & (F s)) | (p & (F q)))) | (G (! p))) | (G (! s))),302.782,17,(((F ((r & s) | (p & (F q)))) | (G (! p))) | (G (! s))),,,,,,,
f:03-nw:1000-ml:12-0.trace,0,442.77,15,(((r | (F (p & (F q)))) | (G (! p))) | (G (! s))),458.447,17,(((F (p & (F q))) | (G ((! p) | (X (G s))))) | (G (! s))),,,,,,,
f:03-nw:1000-ml:15-0.trace,0,692.179,13,((F (r & (F s))) | (G ((! s) | (G (! p))))),,,,,,,,,,
f:03-nw:250-ml:08-0.trace,0,44.212,18,(((F ((r & (F s)) | (p & (F q)))) | (G (! p))) | (G (! s))),49.927,17,(((F ((r & s) | (p & (F q)))) | (G (! p))) | (G (! s))),,,,,,,
f:03-nw:250-ml:10-0.trace,0,73.089,18,(((F ((p & (F q)) | (r & (F s)))) | (G (! p))) | (G (! s))),80.657,16,(((F ((p & q) | (r & s))) | (G (! p))) | (G (! s))),,,,,,,
f:03-nw:250-ml:12-0.trace,0,101.866,13,((F (r & (F s))) | (G ((! s) | (G (! p))))),,,,,,,,,,
f:03-nw:500-ml:08-0.trace,0,87.882,18,(((F ((p & (F q)) | (r & (F s)))) | (G (! p))) | (G (! s))),98.18,17,(((F ((r & s) | (p & (F q)))) | (G (! p))) | (G (! s))),,,,,,,
f:03-nw:500-ml:10-0.trace,0,150.254,18,(((F ((p & (F q)) | (r & (F s)))) | (G (! s))) | (G (! p))),,,,,,,,,,
f:03-nw:500-ml:12-0.trace,0,214.029,15,((r | (F (p & (F q)))) | (G ((! s) | (G (! p))))),221.065,15,(((F (p & (F q))) | (G ((! s) | (G (! p))))) | r),,,,,,,
f:03-nw:750-ml:08-0.trace,0,136.507,18,(((F ((p & (F q)) | (r & (F s)))) | (G (! s))) | (G (! p))),153.882,17,(((F ((r & s) | (p & (F q)))) | (G (! p))) | (G (! s))),,,,,,,
f:03-nw:750-ml:10-0.trace,0,219.024,18,(((F ((p & (F q)) | (r & (F s)))) | (G (! s))) | (G (! p))),241.759,17,(((F ((r & s) | (p & (F q)))) | (G (! s))) | (G (! p))),,,,,,,
f:03-nw:750-ml:12-0.trace,0,325.529,15,((r | (F (p & (F q)))) | (G ((! s) | (G (! p))))),,,,,,,,,,
f:01-nw:025-ml:08-0.trace,1,0.019,,(G (! p)),0.024,,3,(G (! p)),,,,,,
f:01-nw:025-ml:10-0.trace,1,0.019,,(G (! p)),0.022,,3,(G (! p)),,,,,,
f:01-nw:025-ml:12-0.trace,1,0.022,,(G (! p)),0.024,,3,(G (! p)),,,,,,
f:01-nw:025-ml:15-0.trace,1,0.053,,(G (! p)),0.056,,3,(G (! p)),,,,,,
f:01-nw:050-ml:08-0.trace,1,0.031,,(G (! p)),0.037,,3,(G (! p)),,,,,,
f:01-nw:050-ml:10-0.trace,1,0.035,,(G (! p)),0.04,,3,(G (! p)),,,,,,
f:01-nw:050-ml:12-0.trace,1,0.04,,(G (! p)),0.043,,3,(G (! p)),,,,,,
f:01-nw:050-ml:15-0.trace,1,0.052,,(G (! p)),0.055,,3,(G (! p)),,,,,,
f:01-nw:075-ml:08-0.trace,1,0.041,,(G (! p)),0.045,,3,(G (! p)),,,,,,
f:01-nw:075-ml:10-0.trace,1,0.051,,(G (! p)),0.057,,3,(G (! p)),,,,,,
f:01-nw:075-ml:12-0.trace,1,0.117,,(G (! p)),0.136,,3,(G (! p)),,,,,,
f:01-nw:075-ml:15-0.trace,1,0.069,,(G (! p)),0.073,,3,(G (! p)),,,,,,
f:01-nw:100-ml:08-0.trace,1,0.054,,(G (! p)),0.057,,3,(G (! p)),,,,,6,(G ((! p) | (! q)))
f:01-nw:100-ml:10-0.trace,1,0.065,,(G (! p)),0.068,,3,(G (! p)),,,,,,
f:01-nw:100-ml:12-0.trace,1,0.076,,(G (! p)),0.079,,3,(G (! p)),,,,,,
f:01-nw:100-ml:15-0.trace,1,0.093,,(G (! p)),0.096,,3,(G (! p)),,,,,,
f:01-nw:1000-ml:08-0.trace,1,0.728,,(G (! p)),0.735,,3,(G (! p)),,,,,,
f:01-nw:1000-ml:10-0.trace,1,0.827,,(G (! p)),0.83,,3,(G (! p)),,,,,,
f:01-nw:1000-ml:12-0.trace,1,0.988,,(G (! p)),0.991,,3,(G (! p)),,,,,,
f:01-nw:1000-ml:15-0.trace,1,1.369,,(G (! p)),1.373,,3,(G (! p)),,,,,,
f:01-nw:250-ml:08-0.trace,1,0.137,,(G (! p)),0.141,,3,(G (! p)),,,,,,
f:01-nw:250-ml:10-0.trace,1,0.234,,(G (! p)),0.24,,3,(G (! p)),,,,,,
f:01-nw:250-ml:12-0.trace,1,0.275,,(G (! p)),0.278,,3,(G (! p)),,,,,,
f:01-nw:250-ml:15-0.trace,1,0.326,,(G (! p)),0.33,,3,(G (! p)),,,,,,
f:01-nw:500-ml:08-0.trace,1,0.36,,(G (! p)),0.363,,3,(G (! p)),,,,,,
f:01-nw:500-ml:10-0.trace,1,0.43,,(G (! p)),0.433,,3,(G (! p)),,,,,,
f:01-nw:500-ml:12-0.trace,1,0.5,,(G (! p)),0.504,,3,(G (! p)),,,,,,
f:01-nw:500-ml:15-0.trace,1,0.637,,(G (! p)),0.64,,3,(G (! p)),,,,,,
f:01-nw:750-ml:08-0.trace,1,0.464,,(G (! p)),0.467,,3,(G (! p)),,,,,,
f:01-nw:750-ml:10-0.trace,1,0.703,,(G (! p)),0.71,,3,(G (! p)),,,,,,
f:01-nw:750-ml:12-0.trace,1,0.859,,(G (! p)),0.863,,3,(G (! p)),,,,,,
f:01-nw:750-ml:15-0.trace,1,1.09,,(G (! p)),1.093,,3,(G (! p)),,,,,,
f:02-nw:025-ml:08-0.trace,1,0.14,,(G ((! q) | (G (! p)))),0.154,,(G ((! p) | (! q))),0.159,,6,(G ((! p) | (! q))),,,
f:02-nw:025-ml:10-0.trace,1,0.069,16,(((G (! p)) | (X (X (X (X (X (G (! p)))))))) | (G (! q))),0.15,,(G ((! q) | (G (! p)))),0.168,,(G ((! p) | (! q))),0.171,,,
f:02-nw:025-ml:12-0.trace,1,0.182,,(G ((! q) | (G (! p)))),0.206,,(G ((! p) | (! q))),0.209,,6,(G ((! p) | (! q))),,,
f:02-nw:025-ml:15-0.trace,1,0.034,,(G (! q)),0.037,,3,(G (! q)),,,,,,
f:02-nw:050-ml:08-0.trace,1,0.342,,(G ((! q) | (G (! p)))),0.375,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:050-ml:10-0.trace,1,0.286,,(G ((! q) | (G (! p)))),0.325,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:050-ml:12-0.trace,1,0.366,,(G ((! q) | (G (! p)))),0.504,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:050-ml:15-0.trace,1,0.091,,(G (! q)),0.105,,3,(G (! q)),,,,,,
f:02-nw:075-ml:08-0.trace,1,0.337,,(G ((! q) | (G (! p)))),0.453,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:075-ml:10-0.trace,1,0.476,,(G ((! q) | (G (! p)))),0.529,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:075-ml:12-0.trace,1,0.52,,(G ((! q) | (G (! p)))),0.583,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:075-ml:15-0.trace,1,0.069,,(G (! q)),0.072,,3,(G (! q)),,,,,,
f:02-nw:100-ml:08-0.trace,1,0.517,,(G ((! q) | (G (! p)))),0.572,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:100-ml:10-0.trace,1,0.589,,(G ((! q) | (G (! p)))),0.667,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:100-ml:12-0.trace,1,0.725,,(G ((! q) | (G (! p)))),0.806,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:100-ml:15-0.trace,1,0.092,,(G (! q)),0.096,,3,(G (! q)),,,,,,
f:02-nw:1000-ml:08-0.trace,1,5.613,,(G ((! q) | (G (! p)))),6.411,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:1000-ml:10-0.trace,1,5.752,,(G ((! q) | (G (! p)))),6.597,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:1000-ml:12-0.trace,1,7.403,,(G ((! q) | (G (! p)))),8.378,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:1000-ml:15-0.trace,1,8.561,,(G ((! q) | (G (! p)))),9.843,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:250-ml:08-0.trace,1,1.319,,(G ((! q) | (G (! p)))),1.452,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:250-ml:10-0.trace,1,1.474,,(G ((! q) | (G (! p)))),1.736,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:250-ml:12-0.trace,1,1.977,,(G ((! q) | (G (! p)))),2.296,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:250-ml:15-0.trace,1,0.8,29,(X (((! q) & (((G (! q)) | (X (X (X (G (! p)))))) | (X (X (X (X (X (X (X (G (! p))))))))))) | (G (! p)))),2.477,,(G ((! q) | (G (! p)))),2.812,,7,(G ((! q) | (G (! p)))),,,
f:02-nw:500-ml:08-0.trace,1,2.459,,(G ((! q) | (G (! p)))),2.887,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:500-ml:10-0.trace,1,3.203,,(G ((! q) | (G (! p)))),3.548,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:500-ml:12-0.trace,1,3.829,,(G ((! q) | (G (! p)))),4.454,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:500-ml:15-0.trace,1,5.088,,(G ((! q) | (G (! p)))),5.677,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:750-ml:08-0.trace,1,4.128,,(G ((! q) | (G (! p)))),4.523,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:750-ml:10-0.trace,1,4.376,,(G ((! q) | (G (! p)))),4.993,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:750-ml:12-0.trace,1,5.342,,(G ((! q) | (G (! p)))),6.127,,7,(G ((! q) | (G (! p)))),,,,,,
f:02-nw:750-ml:15-0.trace,1,7.725,,(G ((! q) | (G (! p)))),8.734,,7,(G ((! q) | (G (! p)))),,,,,,
f:03-nw:025-ml:08-0.trace,1,8.817,13,(((F (p & (F q))) | (G (! p))) | (G (! s))),170.848,13,12,(((F (p & (F q))) | (G (! p))) | (G (! s))),,,,,,
f:03-nw:025-ml:10-0.trace,1,11.173,13,((F (r & (F s))) | (G ((! s) | (G (! p))))),188.38,13,12,((F (r & (F s))) | (G ((! s) | (G (! p))))),,,,,,
f:03-nw:025-ml:12-0.trace,1,1.972,,(F (X (X (q & (F (X (X q))))))),4.885,,8,(F (X (X (q & (F (X (X q))))))),,,,,,
f:03-nw:025-ml:15-0.trace,1,0.103,,(F (X (X (X (X (X (X (X (X q))))))))),4.138,10,((F (r & s)) | (G ((! s) | q))),13.462,10,9,((F (r & s)) | (G ((! s) | q))),,,
f:03-nw:050-ml:08-0.trace,1,12.528,13,(((F (p & (F q))) | (G (! p))) | (G (! s))),250.743,13,12,(((F (p & (F q))) | (G (! p))) | (G (! s))),,,,,,
f:03-nw:050-ml:10-0.trace,1,18.301,13,(((F (r & (F s))) | (G (! p))) | (G (! s))),299.2,13,12,(((F (r & (F s))) | (G (! p))) | (G (! s))),,,,,,
f:03-nw:050-ml:12-0.trace,1,26.746,13,((F (r & (F s))) | (G ((! s) | (G (! p))))),28.084,12,((F (r & s)) | (G ((! s) | (G (! p))))),147.662,12,11,((F (r & s)) | (G ((! s) | (G (! p))))),,,
f:03-nw:050-ml:15-0.trace,1,0.169,,(F (X (X (X (X (X (X (X (X q))))))))),7.148,10,((F (r & s)) | (G ((! s) | q))),23.125,10,9,((F (r & s)) | (G ((! s) | q))),,,
f:03-nw:075-ml:08-0.trace,1,15.427,13,(((F (p & (F q))) | (G (! p))) | (G (! s))),328.696,13,12,(((F (p & (F q))) | (G (! p))) | (G (! s))),,,,,,
f:03-nw:075-ml:10-0.trace,1,24.237,13,(((F (r & (F s))) | (G (! p))) | (G (! s))),397.349,13,12,(((F (r & (F s))) | (G (! p))) | (G (! s))),,,,,,
f:03-nw:075-ml:12-0.trace,1,36.445,13,((F (r & (F s))) | (G ((! s) | (G (! p))))),37.784,12,((F (r & s)) | (G ((! s) | (G (! p))))),202.712,12,11,((F (r & s)) | (G ((! s) | (G (! p))))),,,
f:03-nw:075-ml:15-0.trace,1,0.535,6,((F r) | (G (! p))),2.147,6,6,((F r) | (G (! p))),,,,,,
f:03-nw:100-ml:08-0.trace,1,18.771,13,(((F (p & (F q))) | (G (! p))) | (G (! s))),413.407,13,12,(((F (p & (F q))) | (G (! p))) | (G (! s))),,,,,,
f:03-nw:100-ml:10-0.trace,1,30.208,13,(((F (r & (F s))) | (G (! s))) | (G (! p))),507.52,13,12,(((F (r & (F s))) | (G (! s))) | (G (! p))),,,,,,
f:03-nw:100-ml:12-0.trace,1,44.612,13,((F (r & (F s))) | (G ((! s) | (G (! p))))),582.61,13,12,((F (r & (F s))) | (G ((! s) | (G (! p))))),,,,,,
f:03-nw:100-ml:15-0.trace,1,0.75,6,((F r) | (G (! p))),2.754,6,6,((F r) | (G (! p))),,,,,,
f:03-nw:250-ml:15-0.trace,1,181.078,9,((F (p & (F q))) | (G (! p))),201.72,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:03-nw:500-ml:15-0.trace,1,347.073,9,((F (r & (F s))) | (G (! p))),389.602,9,9,((F (r & (F s))) | (G (! p))),,,,,,
f:03-nw:750-ml:15-0.trace,1,505.945,9,((F (r & (F s))) | (G (! p))),574.577,9,9,((F (r & (F s))) | (G (! p))),,,,,,
f:04-nw:025-ml:08-0.trace,1,0.016,,(F r),0.02,,2,(F r),,,,,,
f:04-nw:025-ml:10-0.trace,1,0.021,,(F q),0.024,,2,(F q),,,,,,
f:04-nw:025-ml:12-0.trace,1,0.024,,(F r),0.034,,2,(F r),,,,,,
f:04-nw:025-ml:15-0.trace,1,0.027,,(F r),0.029,,2,(F r),,,,,,
f:04-nw:050-ml:08-0.trace,1,0.031,,(F q),0.033,,2,(F q),,,,,,
f:04-nw:050-ml:10-0.trace,1,0.039,,(F q),0.042,,2,(F q),,,,,,
f:04-nw:050-ml:12-0.trace,1,0.043,,(F r),0.046,,2,(F r),,,,,,
f:04-nw:050-ml:15-0.trace,1,0.051,,(F r),0.053,,2,(F r),,,,,,
f:04-nw:075-ml:08-0.trace,1,0.044,,(F q),0.049,,2,(F q),,,,,,
f:04-nw:075-ml:10-0.trace,1,0.055,,(F q),0.057,,2,(F q),,,,,,
f:04-nw:075-ml:12-0.trace,1,0.097,,(F r),0.102,,2,(F r),,,,,,
f:04-nw:075-ml:15-0.trace,1,0.081,,(F r),0.083,,2,(F r),,,,,,
f:04-nw:100-ml:08-0.trace,1,0.061,,(F q),0.064,,2,(F q),,,,,,
f:04-nw:100-ml:10-0.trace,1,0.1,,(F q),0.103,,2,(F q),,,,,,
f:04-nw:100-ml:12-0.trace,1,0.084,,(F r),0.089,,2,(F r),,,,,,
f:04-nw:100-ml:15-0.trace,1,0.108,,(F r),0.11,,2,(F r),,,,,,
f:04-nw:1000-ml:08-0.trace,1,0.745,,(F p),0.748,,2,(F p),,,,,,
f:04-nw:1000-ml:10-0.trace,1,2.236,4,(F (r | q)),3.587,4,4,(F (r | q)),,,,,,
f:04-nw:1000-ml:12-0.trace,1,0.998,,(F r),1.001,,2,(F r),,,,,,
f:04-nw:1000-ml:15-0.trace,1,1.508,,(F r),1.51,,2,(F r),,,,,,
f:04-nw:250-ml:08-0.trace,1,0.149,,(F p),0.152,,2,(F p),,,,,,
f:04-nw:250-ml:10-0.trace,1,0.177,,(F p),0.18,,2,(F p),,,,,,
f:04-nw:250-ml:12-0.trace,1,0.199,,(F r),0.202,,2,(F r),,,,,,
f:04-nw:250-ml:15-0.trace,1,0.345,,(F r),0.348,,2,(F r),,,,,,
f:04-nw:500-ml:08-0.trace,1,0.36,,(F p),0.363,,2,(F p),,,,,,
f:04-nw:500-ml:10-0.trace,1,1.151,4,(q | (F r)),1.74,4,4,(q | (F r)),,,,,,
f:04-nw:500-ml:12-0.trace,1,0.536,,(F r),0.538,,2,(F r),,,,,,
f:04-nw:500-ml:15-0.trace,1,0.624,,(F r),0.626,,2,(F r),,,,,,
f:04-nw:750-ml:08-0.trace,1,0.53,,(F p),0.534,,2,(F p),,,,,,
f:04-nw:750-ml:10-0.trace,1,1.612,4,(q | (F r)),2.569,4,4,(q | (F r)),,,,,,
f:04-nw:750-ml:12-0.trace,1,0.772,,(F r),0.775,,2,(F r),,,,,,
f:04-nw:750-ml:15-0.trace,1,1.344,,(F r),1.347,,2,(F r),,,,,,
f:05-nw:025-ml:08-0.trace,1,1.975,9,((F (p & (F q))) | (G (! p))),2.145,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:025-ml:10-0.trace,1,2.476,9,((F (p & (X q))) | (G (! p))),2.674,9,8,((F (p & (X q))) | (G (! p))),,,,,,
f:05-nw:025-ml:12-0.trace,1,3.412,9,((F (p & (X q))) | (G (! p))),3.617,9,8,((F (p & (X q))) | (G (! p))),,,,,,
f:05-nw:025-ml:15-0.trace,1,7.229,9,((F (p & (X q))) | (G (! p))),7.278,8,((F (p & q)) | (G (! p))),7.338,8,7,((F (p & q)) | (G (! p))),,,
f:05-nw:050-ml:08-0.trace,1,3.004,9,((F (p & (F q))) | (G (! p))),3.297,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:050-ml:10-0.trace,1,4.383,9,((F (p & (F q))) | (G (! p))),4.444,9,((F (p & (X q))) | (G (! p))),4.706,9,8,((F (p & (X q))) | (G (! p))),,,
f:05-nw:050-ml:12-0.trace,1,5.715,9,((F (p & (F q))) | (G (! p))),6.344,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:050-ml:15-0.trace,1,11.649,9,((F (p & (F q))) | (G (! p))),11.717,8,((F (p & q)) | (G (! p))),11.812,8,7,((F (p & q)) | (G (! p))),,,
f:05-nw:075-ml:08-0.trace,1,3.955,9,((F (p & (F q))) | (G (! p))),4.565,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:075-ml:10-0.trace,1,6.19,9,((F (p & (F q))) | (G (! p))),6.655,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:075-ml:12-0.trace,1,8.863,9,((F (p & (F q))) | (G (! p))),9.405,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:075-ml:15-0.trace,1,15.048,9,((F (p & (X q))) | (G (! p))),15.622,8,((F (p & q)) | (G (! p))),15.76,8,7,((F (p & q)) | (G (! p))),,,
f:05-nw:100-ml:08-0.trace,1,4.317,9,((F (p & (F q))) | (G (! p))),5.141,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:100-ml:10-0.trace,1,7.435,9,((F (p & (F q))) | (G (! p))),8.05,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:100-ml:12-0.trace,1,11.123,9,((F (p & (F q))) | (G (! p))),12.119,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:100-ml:15-0.trace,1,19.632,9,((F (p & (F q))) | (G (! p))),19.753,8,((F (p & q)) | (G (! p))),20.213,8,7,((F (p & q)) | (G (! p))),,,
f:05-nw:1000-ml:08-0.trace,1,39.284,9,((F (p & (F q))) | (G (! p))),43.87,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:1000-ml:10-0.trace,1,65.956,9,((F (p & (F q))) | (G (! p))),71.385,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:1000-ml:12-0.trace,1,108.646,9,((F (p & (F q))) | (G (! p))),115.57,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:1000-ml:15-0.trace,1,183.099,9,((F (p & (F q))) | (G (! p))),190.97,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:250-ml:08-0.trace,1,10.366,9,((F (p & (F q))) | (G (! p))),11.737,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:250-ml:10-0.trace,1,17.852,9,((F (p & (F q))) | (G (! p))),19.565,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:250-ml:12-0.trace,1,27.846,9,((F (p & (F q))) | (G (! p))),29.501,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:250-ml:15-0.trace,1,47.789,9,((F (p & (X q))) | (G (! p))),49.735,9,8,((F (p & (X q))) | (G (! p))),,,,,,
f:05-nw:500-ml:08-0.trace,1,18.728,9,((F (p & (F q))) | (G (! p))),21.557,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:500-ml:10-0.trace,1,33.364,9,((F (p & (F q))) | (G (! p))),36.802,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:500-ml:12-0.trace,1,52.385,9,((F (p & (F q))) | (G (! p))),55.609,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:500-ml:15-0.trace,1,92.232,9,((F (p & (F q))) | (G (! p))),97.525,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:750-ml:08-0.trace,1,31.293,9,((F (p & (F q))) | (G (! p))),35.655,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:750-ml:10-0.trace,1,49.429,9,((F (p & (F q))) | (G (! p))),54.334,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:750-ml:12-0.trace,1,81.531,9,((F (p & (F q))) | (G (! p))),87.961,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:05-nw:750-ml:15-0.trace,1,139.658,9,((F (p & (F q))) | (G (! p))),147.489,9,8,((F (p & (F q))) | (G (! p))),,,,,,
f:06-nw:025-ml:08-0.trace,1,0.014,,(F p),0.017,,2,(F p),,,,,,
f:06-nw:025-ml:10-0.trace,1,0.02,,(F p),0.025,,2,(F p),,,,,,
f:06-nw:025-ml:12-0.trace,1,0.019,,(F p),0.021,,2,(F p),,,,,,
f:06-nw:025-ml:15-0.trace,1,0.025,,(F p),0.029,,2,(F p),,,,,,
f:06-nw:050-ml:08-0.trace,1,0.026,,(F p),0.029,,2,(F p),,,,,,
f:06-nw:050-ml:10-0.trace,1,0.034,,(F p),0.039,,2,(F p),,,,,,
f:06-nw:050-ml:12-0.trace,1,0.036,,(F p),0.039,,2,(F p),,,,,,
f:06-nw:050-ml:15-0.trace,1,0.063,,(F p),0.066,,2,(F p),,,,,,
f:06-nw:075-ml:08-0.trace,1,0.037,,(F p),0.04,,2,(F p),,,,,,
f:06-nw:075-ml:10-0.trace,1,0.045,,(F p),0.048,,2,(F p),,,,,,
f:06-nw:075-ml:12-0.trace,1,0.106,,(F p),0.115,,2,(F p),,,,,5,(G ((! q) | p))
f:06-nw:075-ml:15-0.trace,1,0.082,,(F p),0.085,,2,(F p),,,,,,
f:06-nw:100-ml:08-0.trace,1,0.064,,(F p),0.069,,2,(F p),,,,,,
f:06-nw:100-ml:10-0.trace,1,0.059,,(F p),0.062,,2,(F p),,,,,,
f:06-nw:100-ml:12-0.trace,1,0.071,,(F p),0.074,,2,(F p),,,,,,
f:06-nw:100-ml:15-0.trace,1,0.082,,(F p),0.085,,2,(F p),,,,,,
f:06-nw:1000-ml:08-0.trace,1,0.655,,(F p),0.659,,2,(F p),,,,,,
f:06-nw:1000-ml:10-0.trace,1,0.753,,(F p),0.76,,2,(F p),,,,,,
f:06-nw:1000-ml:12-0.trace,1,0.934,,(F p),0.938,,2,(F p),,,,,,
f:06-nw:1000-ml:15-0.trace,1,1.67,,(F p),1.674,,2,(F p),,,,,,
f:06-nw:250-ml:08-0.trace,1,0.122,,(F p),0.126,,2,(F p),,,,,,
f:06-nw:250-ml:10-0.trace,1,0.239,,(F p),0.243,,2,(F p),,,,,,
f:06-nw:250-ml:12-0.trace,1,0.236,,(F p),0.239,,2,(F p),,,,,,
f:06-nw:250-ml:15-0.trace,1,0.296,,(F p),0.299,,2,(F p),,,,,,
f:06-nw:500-ml:08-0.trace,1,0.34,,(F p),0.343,,2,(F p),,,,,,
f:06-nw:500-ml:10-0.trace,1,0.371,,(F p),0.374,,2,(F p),,,,,,
f:06-nw:500-ml:12-0.trace,1,0.425,,(F p),0.43,,2,(F p),,,,,,
f:06-nw:500-ml:15-0.trace,1,0.62,,(F p),0.623,,2,(F p),,,,,,
f:06-nw:750-ml:08-0.trace,1,0.445,,(F p),0.448,,2,(F p),,,,,,
f:06-nw:750-ml:10-0.trace,1,0.628,,(F p),0.631,,2,(F p),,,,,,
f:06-nw:750-ml:12-0.trace,1,0.694,,(F p),0.7,,2,(F p),,,,,,
f:06-nw:750-ml:15-0.trace,1,1.168,,(F p),1.172,,2,(F p),,,,,,
f:07-nw:025-ml:08-0.trace,1,0.017,,(G p),0.023,,2,(G p),,,,,,
f:07-nw:025-ml:10-0.trace,1,0.017,,(G p),0.02,,2,(G p),,,,,,
f:07-nw:025-ml:12-0.trace,1,0.022,,(G p),0.024,,2,(G p),,,,,,
f:07-nw:025-ml:15-0.trace,1,0.024,,(G p),0.028,,2,(G p),,,,,,
f:07-nw:050-ml:08-0.trace,1,0.027,,(G p),0.029,,2,(G p),,,,,,
f:07-nw:050-ml:10-0.trace,1,0.031,,(G p),0.035,,2,(G p),,,,,,
f:07-nw:050-ml:12-0.trace,1,0.036,,(G p),0.039,,2,(G p),,,,,,
f:07-nw:050-ml:15-0.trace,1,0.069,,(G p),0.072,,2,(G p),,,,,,
f:07-nw:075-ml:08-0.trace,1,0.038,,(G p),0.041,,2,(G p),,,,,,
f:07-nw:075-ml:10-0.trace,1,0.047,,(G p),0.05,,2,(G p),,,,,,
f:07-nw:075-ml:12-0.trace,1,0.053,,(G p),0.056,,2,(G p),,,,,,
f:07-nw:075-ml:15-0.trace,1,0.073,,(G p),0.077,,2,(G p),,,,,,
f:07-nw:100-ml:08-0.trace,1,0.052,,(G p),0.055,,2,(G p),,,,,,
f:07-nw:100-ml:10-0.trace,1,0.062,,(G p),0.068,,2,(G p),,,,,,
f:07-nw:100-ml:12-0.trace,1,0.068,,(G p),0.072,,2,(G p),,,,,,
f:07-nw:100-ml:15-0.trace,1,0.087,,(G p),0.091,,2,(G p),,,,,,
f:07-nw:1000-ml:08-0.trace,1,0.823,,(G p),0.827,,2,(G p),,,,,,
f:07-nw:1000-ml:10-0.trace,1,0.804,,(G p),0.808,,2,(G p),,,,,,
f:07-nw:1000-ml:12-0.trace,1,0.953,,(G p),0.966,,2,(G p),,,,,,
f:07-nw:1000-ml:15-0.trace,1,1.556,,(G p),1.559,,2,(G p),,,,,,
f:07-nw:250-ml:08-0.trace,1,0.127,,(G p),0.13,,2,(G p),,,,,,
f:07-nw:250-ml:10-0.trace,1,0.214,,(G p),0.217,,2,(G p),,,,,,
f:07-nw:250-ml:12-0.trace,1,0.232,,(G p),0.235,,2,(G p),,,,,,
f:07-nw:250-ml:15-0.trace,1,0.306,,(G p),0.309,,2,(G p),,,,,,
f:07-nw:500-ml:08-0.trace,1,0.351,,(G p),0.354,,2,(G p),,,,,,
f:07-nw:500-ml:10-0.trace,1,0.368,,(G p),0.372,,2,(G p),,,,,,
f:07-nw:500-ml:12-0.trace,1,0.432,,(G p),0.435,,2,(G p),,,,,,
f:07-nw:500-ml:15-0.trace,1,0.588,,(G p),0.592,,2,(G p),,,,,,
f:07-nw:750-ml:08-0.trace,1,0.472,,(G p),0.475,,2,(G p),,,,,,
f:07-nw:750-ml:10-0.trace,1,0.637,,(G p),0.642,,2,(G p),,,,,,
f:07-nw:750-ml:12-0.trace,1,0.69,,(G p),0.695,,2,(G p),,,,,,
f:07-nw:750-ml:15-0.trace,1,1.028,,(G p),1.032,,2,(G p),,,,,,
f:08-nw:025-ml:08-0.trace,1,0.135,,(G ((! q) | (G p))),0.152,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:025-ml:10-0.trace,1,0.171,,(G ((! q) | (G p))),0.192,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:025-ml:12-0.trace,1,0.135,16,(((G p) | (X (X (X (X (X (X (X (G p))))))))) | (G (! q))),0.236,,(G ((! q) | (G p))),0.259,,(G ((! q) | p)),0.266,,,
f:08-nw:025-ml:15-0.trace,1,0.024,,(G (! q)),0.027,,3,(G (! q)),,,,,,
f:08-nw:050-ml:08-0.trace,1,0.243,,(G ((! q) | (G p))),0.273,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:050-ml:10-0.trace,1,0.286,,(G ((! q) | (G p))),0.32,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:050-ml:12-0.trace,1,0.382,,(G ((! q) | (G p))),0.499,,(G ((! q) | p)),0.503,,5,(G ((! q) | p)),,,
f:08-nw:050-ml:15-0.trace,1,0.09,,(G (! q)),0.094,,3,(G (! q)),,,,,,
f:08-nw:075-ml:08-0.trace,1,0.468,,(G ((! q) | (G p))),0.602,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:075-ml:10-0.trace,1,0.499,,(G ((! q) | (G p))),0.547,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:075-ml:12-0.trace,1,0.603,,(G ((! q) | (G p))),0.654,,(G ((! q) | p)),0.659,,5,(G ((! q) | p)),,,
f:08-nw:075-ml:15-0.trace,1,0.068,,(G (! q)),0.073,,3,(G (! q)),,,,,,
f:08-nw:100-ml:08-0.trace,1,0.522,,(G ((! q) | (G p))),0.571,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:100-ml:10-0.trace,1,0.994,,(G ((! q) | (G p))),1.064,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:100-ml:12-0.trace,1,0.829,,(G ((! q) | (G p))),0.947,,(G ((! q) | p)),0.951,,5,(G ((! q) | p)),,,
f:08-nw:100-ml:15-0.trace,1,0.096,,(G (! q)),0.099,,3,(G (! q)),,,,,,
f:08-nw:1000-ml:08-0.trace,1,5.295,,(G ((! q) | (G p))),5.764,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:1000-ml:10-0.trace,1,6.443,,(G ((! q) | (G p))),7.268,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:1000-ml:12-0.trace,1,8.712,,(G ((! q) | (G p))),9.623,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:1000-ml:15-0.trace,1,9.944,,(G ((! q) | (G p))),10.974,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:250-ml:08-0.trace,1,1.123,,(G ((! q) | (G p))),1.347,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:250-ml:10-0.trace,1,1.655,,(G ((! q) | (G p))),1.8,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:250-ml:12-0.trace,1,2.085,,(G ((! q) | (G p))),2.406,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:250-ml:15-0.trace,1,2.29,,(G ((! q) | (G p))),2.728,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:500-ml:08-0.trace,1,2.692,,(G ((! q) | (G p))),3.155,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:500-ml:10-0.trace,1,2.88,,(G ((! q) | (G p))),3.281,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:500-ml:12-0.trace,1,3.729,,(G ((! q) | (G p))),4.246,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:500-ml:15-0.trace,1,5.034,,(G ((! q) | (G p))),5.68,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:750-ml:08-0.trace,1,3.936,,(G ((! q) | (G p))),4.501,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:750-ml:10-0.trace,1,4.477,,(G ((! q) | (G p))),5.076,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:750-ml:12-0.trace,1,5.127,,(G ((! q) | (G p))),5.83,,6,(G ((! q) | (G p))),,,,,,
f:08-nw:750-ml:15-0.trace,1,7.94,,(G ((! q) | (G p))),8.681,,6,(G ((! q) | (G p))),,,,,,


==> data/dummy.csv <==
File Name
Anytime-1/TracesFiles/f:1-nw:10-ml:9.trace,1,0.092,16,(((F p) & (F (X (X (X (X (X (X (X r))))))))) & (F (X q))),3.059,11,((F p) & (F (X (X (X (q & (F r))))))),9.626,8,(F (p & (F (q & (F r))))),10.346,8,(F (p & (F (q & (F r)))))
Anytime-1/TracesFiles/f:2-nw:5-ml:9.trace,1,0.048,7,((! q) & (X (X (! q)))),0.45,7,((! q) & (X (X (! q))))
Anytime-1/TracesFiles/f:2-nw:10-ml:7.trace,1,0.062,12,((p | (X (X (X (X (X (X r))))))) & (F r)),2.668,11,((F (p & (F s))) & ((! s) & (F r))),12.694,8,(F (p & (F (r & (F s))))),14.205,8,(F (p & (F (r & (F s)))))
Anytime-1/TracesFiles/f:1-nw:20-ml:5.trace,1,1.561,12,((F (X (X (X (X r))))) & (F (p & (F q)))),8.946,8,(F (p & (F (q & (F r))))),9.751,8,(F (p & (F (q & (F r)))))
Anytime-1/TracesFiles/f:2-nw:5-ml:7.trace,1,0.044,9,((p | (X (X (X p)))) & (F s)),0.656,8,((! q) & (F (r & (X s)))),1.849,8,((! q) & (F (r & (X s))))
Anytime-1/TracesFiles/f:2-nw:20-ml:9.trace,0,12.612,18,((s | (F (X (X (X (X (X (r & (X s))))))))) & (F (p & (F q))))
Anytime-1/TracesFiles/f:2-nw:20-ml:5.trace,1,2.041,9,((F (q & (X (X s)))) & (F r)),5.66,9,((F (q & (X (X s)))) & (F r))
Anytime-1/TracesFiles/f:2-nw:10-ml:5.trace,1,0.035,7,(X (X (X ((X r) & q)))),0.306,7,(X (X (X ((X r) & q))))
Anytime-1/TracesFiles/f:1-nw:10-ml:5.trace,1,1.036,10,((F (p & (X q))) & (F (X (X r)))),2.707,8,(F (p & (F (q & (F r))))),3.194,8,(F (p & (F (q & (F r)))))
Anytime-1/TracesFiles/f:1-nw:5-ml:5.trace,1,0.025,7,(X (X (X ((X q) | p)))),0.159,7,(X (X (X ((X q) | p))))
Anytime-1/TracesFiles/f:1-nw:10-ml:7.trace,1,0.082,25,((((F p) & (F (X q))) & (F (X (X (X (X (X r))))))) | (((! q) & (F q)) & (F (X (X r))))),3.781,10,((F p) & (F (X (X (q & (F r)))))),6.163,8,(F (p & (F (q & (F r))))),6.679,8,(F (p & (F (q & (F r)))))
Anytime-1/TracesFiles/f:2-nw:10-ml:9.trace,1,0.089,18,(((! s) & (F (X (X (X (X (X (X (X (X s)))))))))) & (F (X (X q)))),7.054,15,((! s) & (X (X (X (X (X (X (X ((! s) & (F s)))))))))),102.468,11,((! s) & (F (p & (F (q & (F s)))))),397.398,11,((! s) & (F (p & (F (q & (F s))))))
Anytime-1/TracesFiles/f:1-nw:5-ml:7.trace,1,0.046,10,(((F p) & (X (! r))) & (F (X r))),0.559,9,((F p) & (X ((! r) & (F r)))),1.812,9,((F p) & (X ((! r) & (F r))))
Anytime-1/TracesFiles/f:1-nw:20-ml:9.trace,1,7.542,22,(((X (! r)) & (F (X (X (q & (F r)))))) | (F (X (X (X (X (X (q & (F r))))))))),161.106,8,(F (p & (F (q & (F r))))),186.874,8,(F (p & (F (q & (F r)))))
Anytime-1/TracesFiles/f:1-nw:20-ml:7.trace,1,3.06,13,((F (X (X (q & (F r))))) & (F (p & (F q)))),20.727,8,(F (p & (F (q & (F r))))),22.581,8,(F (p & (F (q & (F r)))))
Anytime-1/TracesFiles/f:2-nw:5-ml:5.trace,1,0.029,5,(X (X (X (X r)))),0.099,5,(X (X (X (X r))))
Anytime-1/TracesFiles/f:2-nw:20-ml:7.trace,0,5.363,14,((F (X (X (X (X (X (r & (F s)))))))) | (q & s)),82.775,14,((F (r & (X s))) & (F (X (X (X (q & (F s)))))))
Anytime-1/TracesFiles/f:1-nw:5-ml:9.trace,1,0.078,21,((q & (F (X (X (X (X (X (X (X (X r)))))))))) | (X (X (X (p & (X (! r))))))),2.958,11,((F p) & (F (X (X (X (q & (F r))))))),7.634,8,(F (p & (F (q & (F r))))),8.679,8,(F (p & (F (q & (F r)))))


==> data/matplotlib/example.csv <==
Formula Size,Time,Tool,,,,3,2.89,Flie,1,0.31,Flie
1,0.1,SysLite,,,,3,3.29,Flie,1,0.44,Flie
1,0.11,SysLite,,,,3,31.08,Flie,1,2.55,Flie
1,0.14,SysLite,,,,3,40.14,Flie,1,3.06,Flie
1,0.14,SysLite,,,,3,14.63,Flie,1,1.37,Flie
1,0.11,SysLite,,,,3,15.7,Flie,1,1.66,Flie
1,0.13,SysLite,,,,3,187,Flie,1,14.05,Flie
1,0.18,SysLite,,,,3,204.68,Flie,1,15.34,Flie
1,0.22,SysLite,,,,3,0.13,SysLite,2,0.96,Flie
1,0.012,Cartel,,,,3,0.13,SysLite,2,1.06,Flie
1,0.016,Cartel,,,,3,0.34,SysLite,2,9.36,Flie
1,0.059,Cartel,,,,3,0.58,SysLite,2,10.81,Flie
1,0.075,Cartel,,,,3,0.17,SysLite,2,5.11,Flie
1,0.034,Cartel,,,,3,0.27,SysLite,2,5.38,Flie
1,0.044,Cartel,,,,3,0.31,SysLite,2,47.18,Flie
1,0.251,Cartel,,,,3,0.7,SysLite,2,56.44,Flie
1,0.322,Cartel,,,,3,0.025,Cartel,,,
2,0.18,SysLite,,,,3,0.023,Cartel,,,
2,0.1,SysLite,,,,3,0.093,Cartel,,,
2,0.13,SysLite,,,,3,0.119,Cartel,,,
2,0.17,SysLite,,,,3,0.054,Cartel,,,
2,0.13,SysLite,,,,3,0.062,Cartel,,,
2,0.19,SysLite,,,,3,0.552,Cartel,,,
2,0.18,SysLite,,,,3,0.598,Cartel,,,
2,0.23,SysLite,,,,4,6.01,Flie,,,
2,0.013,Cartel,,,,4,7.44,Flie,,,
2,0.012,Cartel,,,,4,103.36,Flie,,,
2,0.061,Cartel,,,,4,125.52,Flie,,,
2,0.07,Cartel,,,,4,49.27,Flie,,,
2,0.034,Cartel,,,,4,47.83,Flie,,,
2,0.038,Cartel,,,,4,588.02,Flie,,,
2,0.328,Cartel,,,,4,830.35,Flie,,,
2,0.315,Cartel,,,,4,0.23,SysLite,,,
,,,,,,4,0.16,SysLite,,,
,,,,,,4,0.39,SysLite,,,
,,,,,,4,0.84,SysLite,,,
,,,,,,4,0.36,SysLite,,,
,,,,,,4,0.4,SysLite,,,
,,,,,,4,0.57,SysLite,,,
,,,,,,4,1.06,SysLite,,,
,,,,,,4,0.052,Cartel,,,
,,,,,,4,0.063,Cartel,,,
,,,,,,4,0.295,Cartel,,,
,,,,,,4,0.391,Cartel,,,
,,,,,,4,0.151,Cartel,,,
,,,,,,4,0.211,Cartel,,,
,,,,,,4,1.943,Cartel,,,
,,,,,,4,2.696,Cartel,,,
,,,,,,5,32.94,Flie,,,
,,,,,,5,35.72,Flie,,,
,,,,,,5,789.76,Flie,,,
,,,,,,5,326.11,Flie,,,
,,,,,,5,242.6,Flie,,,
,,,,,,5,196.35,Flie,,,
,,,,,,5,900,Flie,,,
,,,,,,5,900,Flie,,,
,,,,,,5,0.21,SysLite,,,
,,,,,,5,0.28,SysLite,,,
,,,,,,5,1.66,SysLite,,,
,,,,,,5,3.24,SysLite,,,
,,,,,,5,0.79,SysLite,,,
,,,,,,5,0.96,SysLite,,,
,,,,,,5,2.34,SysLite,,,
,,,,,,5,11.7,SysLite,,,
,,,,,,5,0.074,Cartel,,,
,,,,,,5,0.091,Cartel,,,
,,,,,,5,0.491,Cartel,,,
,,,,,,5,0.63,Cartel,,,
,,,,,,5,0.625,Cartel,,,
,,,,,,5,0.339,Cartel,,,
,,,,,,5,2.959,Cartel,,,
,,,,,,5,3.734,Cartel,,,


==> data/more-data-tool-comparison.csv <==
File Name,Flie Time,Flie Tree Size,Flie DAG Size,Flie Formula,Syslite Time,Syslite Tree Size,Syslite DAG Size,Syslite Formula,Collab Time,Collab Tree Size,Collab DAG Size,Collab Formula,
f:07-nw:025-ml:08-0,0.95,2,2,(G p),0.11,2,2,(G p),0.023,,2,(G p),TRUE
f:06-nw:025-ml:08-0,1.01,2,2,(F p),0.2,2,2,(F p),0.017,,2,(F p),TRUE
f:04-nw:025-ml:08-0,1.08,2,2,(F r),0.28,2,2,(F p),0.02,,2,(F r),TRUE
f:06-nw:025-ml:10-0,1.18,2,2,(F p),0.1,2,2,(F p),0.025,,2,(F p),TRUE
f:07-nw:025-ml:10-0,1.18,2,2,(G p),0.21,2,2,(G p),0.02,,2,(G p),TRUE
f:04-nw:025-ml:10-0,1.35,2,2,(F p),0.22,2,2,(F p),0.024,,2,(F q),TRUE
f:07-nw:025-ml:12-0,1.43,2,2,(G p),0.29,2,2,(G p),0.024,,2,(G p),TRUE
f:06-nw:025-ml:12-0,1.44,2,2,(F p),0.37,2,2,(F p),0.021,,2,(F p),TRUE
f:04-nw:025-ml:12-0,1.78,2,2,(F p),0.19,2,2,(F p),0.034,,2,(F r),TRUE
f:07-nw:050-ml:08-0,1.92,2,2,(G p),0.13,2,2,(G p),0.029,,2,(G p),TRUE
f:06-nw:050-ml:08-0,1.96,2,2,(F p),0.24,2,2,(F p),0.029,,2,(F p),TRUE
f:04-nw:050-ml:08-0,2.11,2,2,(F q),0.36,2,2,(F p),0.033,,2,(F q),TRUE
f:07-nw:050-ml:10-0,2.31,2,2,(G p),0.27,2,2,(G p),0.035,,2,(G p),TRUE
f:06-nw:050-ml:10-0,2.32,2,2,(F p),0.12,2,2,(F p),0.039,,2,(F p),TRUE
f:04-nw:050-ml:10-0,2.59,2,2,(F q),0.32,2,2,(F p),0.042,,2,(F q),TRUE
f:06-nw:050-ml:12-0,2.8,2,2,(F p),0.51,2,2,(F p),0.039,,2,(F p),TRUE
f:07-nw:050-ml:12-0,2.82,2,2,(G p),0.32,2,2,(G p),0.039,,2,(G p),TRUE
f:07-nw:075-ml:08-0,2.82,2,2,(G p),0.32,2,2,(G p),0.041,,2,(G p),TRUE
f:06-nw:075-ml:08-0,2.86,2,2,(F p),0.17,2,2,(F p),0.04,,2,(F p),TRUE
f:04-nw:050-ml:12-0,3.07,2,2,(F r),0.24,2,2,(F p),0.046,,2,(F r),TRUE
f:04-nw:075-ml:08-0,3.11,2,2,(F q),0.34,2,2,(F p),0.049,,2,(F q),TRUE
f:06-nw:075-ml:10-0,3.36,2,2,(F p),0.34,2,2,(F p),0.048,,2,(F p),TRUE
f:01-nw:025-ml:08-0,3.39,3,3,(! (F p)),0.12,3,3,(G (! p)),0.024,,3,(G (! p)),TRUE
f:07-nw:075-ml:10-0,3.4,2,2,(G p),0.17,2,2,(G p),0.05,,2,(G p),TRUE
f:07-nw:100-ml:08-0,3.68,2,2,(G p),0.2,2,2,(G p),0.055,,2,(G p),TRUE
f:06-nw:100-ml:08-0,3.75,2,2,(F p),0.21,2,2,(F p),0.069,,2,(F p),TRUE
f:07-nw:075-ml:12-0,3.88,2,2,(G p),0.7,2,2,(G p),0.056,,2,(G p),TRUE
f:04-nw:075-ml:10-0,3.97,2,2,(F q),0.41,2,2,(F p),0.057,,2,(F q),TRUE
f:01-nw:025-ml:10-0,4.04,3,3,(G (! p)),0.11,3,3,(G (! p)),0.022,,3,(G (! p)),TRUE
f:04-nw:100-ml:08-0,4.08,2,2,(F q),0.4,2,2,(F p),0.064,,2,(F q),TRUE
f:06-nw:075-ml:12-0,4.22,2,2,(F p),0.5,2,2,(F p),0.115,,2,(F p),TRUE
f:07-nw:100-ml:10-0,4.51,2,2,(G p),0.24,2,2,(G p),0.068,,2,(G p),TRUE
f:06-nw:100-ml:10-0,4.61,2,2,(F p),0.45,2,2,(F p),0.062,,2,(F p),TRUE
f:04-nw:075-ml:12-0,4.68,2,2,(F p),0.13,2,2,(F p),0.102,,2,(F r),TRUE
f:04-nw:100-ml:10-0,5.26,2,2,(F r),0.39,2,2,(F p),0.103,,2,(F q),TRUE
f:07-nw:100-ml:12-0,5.32,2,2,(G p),0.63,2,2,(G p),0.072,,2,(G p),TRUE
f:06-nw:100-ml:12-0,5.35,2,2,(F p),0.63,2,2,(F p),0.074,,2,(F p),TRUE
f:01-nw:025-ml:12-0,5.42,3,3,(! (F p)),0.23,3,3,(G (! p)),0.024,,3,(G (! p)),TRUE
f:04-nw:100-ml:12-0,6.06,2,2,(F q),0.16,2,2,(F p),0.089,,2,(F r),TRUE
f:01-nw:050-ml:08-0,6.65,3,3,(! (F p)),0.14,3,3,(G (! p)),0.037,,3,(G (! p)),TRUE
f:01-nw:050-ml:10-0,8.52,3,3,(! (F p)),0.14,3,3,(G (! p)),0.04,,3,(G (! p)),TRUE
f:07-nw:250-ml:08-0,9.27,2,2,(G p),1.12,2,2,(G p),0.13,,2,(G p),TRUE
f:06-nw:250-ml:08-0,9.37,2,2,(F p),0.53,2,2,(F p),0.126,,2,(F p),TRUE
f:01-nw:075-ml:08-0,10.6,3,3,(G (! p)),0.39,3,3,(G (! p)),0.045,,3,(G (! p)),TRUE
f:01-nw:050-ml:12-0,10.68,3,3,(G (! p)),0.28,3,3,(G (! p)),0.043,,3,(G (! p)),TRUE
f:04-nw:250-ml:08-0,10.83,2,2,(F p),0.79,2,2,(F p),0.152,,2,(F p),TRUE
f:06-nw:250-ml:10-0,11.64,2,2,(F p),1.11,2,2,(F p),0.243,,2,(F p),TRUE
f:07-nw:250-ml:10-0,12,2,2,(G p),0.61,2,2,(G p),0.217,,2,(G p),TRUE
f:04-nw:250-ml:10-0,12.6,2,2,(F r),1.29,2,2,(F p),0.18,,2,(F p),TRUE
f:01-nw:075-ml:10-0,12.94,3,3,(G (! p)),0.2,3,3,(G (! p)),0.057,,3,(G (! p)),TRUE
f:01-nw:100-ml:08-0,13.49,3,3,(! (F p)),0.45,3,3,(G (! p)),0.057,,3,(G (! p)),TRUE
f:07-nw:250-ml:12-0,13.65,2,2,(G p),2.65,2,2,(G p),0.235,,2,(G p),TRUE
f:06-nw:250-ml:12-0,13.87,2,2,(F p),1.57,2,2,(F p),0.239,,2,(F p),TRUE
f:04-nw:250-ml:12-0,15.09,2,2,(F q),0.32,2,2,(F p),0.202,,2,(F r),TRUE
f:01-nw:075-ml:12-0,15.3,3,3,(! (F p)),0.55,3,3,(G (! p)),0.136,,3,(G (! p)),TRUE
f:01-nw:100-ml:10-0,17.06,3,3,(G (! p)),0.24,3,3,(G (! p)),0.068,,3,(G (! p)),TRUE
f:07-nw:500-ml:08-0,18.89,2,2,(G p),4.45,2,2,(G p),0.354,,2,(G p),TRUE
f:01-nw:100-ml:12-0,20.22,3,3,(! (F p)),0.79,3,3,(G (! p)),0.079,,3,(G (! p)),TRUE
f:04-nw:500-ml:08-0,21.81,2,2,(F p),0.79,2,2,(F p),0.363,,2,(F p),TRUE
f:06-nw:500-ml:08-0,23.43,2,2,(F p),2.98,2,2,(F p),0.343,,2,(F p),TRUE
f:07-nw:500-ml:10-0,23.45,2,2,(G p),4.93,2,2,(G p),0.372,,2,(G p),TRUE
f:06-nw:500-ml:10-0,24.05,2,2,(F p),6.27,2,2,(F p),0.374,,2,(F p),TRUE
f:02-nw:025-ml:08-0,25.17,5,5,(G (! (p & q))),0.59,5,5,(G (! (p & q))),0.159,,6,(G ((! p) | (! q))),TRUE
f:07-nw:500-ml:12-0,28.03,2,2,(G p),3.83,2,2,(G p),0.435,,2,(G p),TRUE
f:06-nw:750-ml:08-0,28.1,2,2,(F p),5.22,2,2,(F p),0.448,,2,(F p),TRUE
f:06-nw:500-ml:12-0,28.83,2,2,(F p),2.2,2,2,(F p),0.43,,2,(F p),TRUE
f:07-nw:750-ml:08-0,29.01,2,2,(G p),6.89,2,2,(G p),0.475,,2,(G p),TRUE
f:04-nw:500-ml:12-0,30.81,2,2,(F q),2.11,2,2,(F p),0.538,,2,(F r),TRUE
f:04-nw:750-ml:08-0,32.15,2,2,(F p),1.64,2,2,(F p),0.534,,2,(F p),TRUE
f:02-nw:025-ml:12-0,32.46,5,5,(! (F (p & q))),0.49,5,5,(G (! (p & q))),0.209,,6,(G ((! p) | (! q))),TRUE
f:08-nw:025-ml:12-0,33.53,5,5,(G (p | (! q))),0.3,5,5,(G (p | (! q))),0.266,,5,(G ((! q) | p)),TRUE
f:06-nw:750-ml:10-0,34.03,2,2,(F p),12.21,2,2,(F p),0.631,,2,(F p),TRUE
f:01-nw:250-ml:08-0,34.59,3,3,(! (F p)),0.98,3,3,(G (! p)),0.141,,3,(G (! p)),TRUE
f:07-nw:1000-ml:08-0,37.66,2,2,(G p),7.78,2,2,(G p),0.827,,2,(G p),TRUE
f:07-nw:750-ml:10-0,38.52,2,2,(G p),8.98,2,2,(G p),0.642,,2,(G p),TRUE
f:06-nw:1000-ml:08-0,42.35,2,2,(F p),8.41,2,2,(F p),0.659,,2,(F p),TRUE
f:06-nw:750-ml:12-0,42.36,2,2,(F p),4.55,2,2,(F p),0.7,,2,(F p),TRUE
f:02-nw:025-ml:10-0,42.45,5,5,(G (! (p & q))),0.64,5,5,(G (! (p & q))),0.171,,6,(G ((! p) | (! q))),TRUE
f:01-nw:250-ml:10-0,42.47,3,3,(! (F p)),0.7,3,3,(G (! p)),0.24,,3,(G (! p)),TRUE
f:07-nw:750-ml:12-0,44.01,2,2,(G p),6,2,2,(G p),0.695,,2,(G p),TRUE
f:04-nw:1000-ml:08-0,45.05,2,2,(F p),3.86,2,2,(F p),0.748,,2,(F p),TRUE
f:04-nw:750-ml:12-0,47.71,2,2,(F q),3.76,2,2,(F p),0.775,,2,(F r),TRUE
f:07-nw:1000-ml:10-0,48.46,2,2,(G p),17.77,2,2,(G p),0.808,,2,(G p),TRUE
f:06-nw:1000-ml:10-0,49.27,2,2,(F p),11.72,2,2,(F p),0.76,,2,(F p),TRUE
f:07-nw:1000-ml:12-0,53.97,2,2,(G p),8.79,2,2,(G p),0.966,,2,(G p),TRUE
f:01-nw:250-ml:12-0,55.83,3,3,(! (F p)),1.75,3,3,(G (! p)),0.278,,3,(G (! p)),TRUE
f:06-nw:1000-ml:12-0,57.33,2,2,(F p),7.58,2,2,(F p),0.938,,2,(F p),TRUE
f:08-nw:025-ml:08-0,61.48,6,6,(G ((G p) | (! q))),2.66,6,6,(G ((G p) | (! q))),0.152,,6,(G ((! q) | (G p))),TRUE
f:08-nw:050-ml:12-0,61.59,5,5,(G ((! q) | p)),0.48,5,5,(G (p | (! q))),0.503,,5,(G ((! q) | p)),FALSE
f:04-nw:1000-ml:12-0,64.54,2,2,(F q),8.47,2,2,(F p),1.001,,2,(F r),TRUE
f:01-nw:500-ml:08-0,71.3,3,3,(G (! p)),3.02,3,3,(G (! p)),0.363,,3,(G (! p)),TRUE
f:01-nw:500-ml:10-0,84.51,3,3,(! (F p)),4.39,3,3,(G (! p)),0.433,,3,(G (! p)),TRUE
f:08-nw:025-ml:10-0,95.17,6,6,(G ((! q) | (G p))),4.21,6,6,(G ((G p) | (! q))),0.192,,6,(G ((! q) | (G p))),TRUE
f:01-nw:750-ml:08-0,106.79,3,3,(! (F p)),6.92,3,3,(G (! p)),0.467,,3,(G (! p)),TRUE
f:01-nw:500-ml:12-0,117.55,3,3,(! (F p)),3.74,3,3,(G (! p)),0.504,,3,(G (! p)),TRUE
f:01-nw:750-ml:10-0,131.5,3,3,(G (! p)),7.81,3,3,(G (! p)),0.71,,3,(G (! p)),TRUE
f:01-nw:1000-ml:08-0,136.69,3,3,(! (F p)),6.97,3,3,(G (! p)),0.735,,3,(G (! p)),TRUE
f:08-nw:075-ml:12-0,136.91,5,5,(G (p | (! q))),1.33,5,5,(G (p | (! q))),0.659,,5,(G ((! q) | p)),TRUE
f:08-nw:050-ml:08-0,138.16,6,6,(G ((G p) | (! q))),4.44,6,6,(G ((G p) | (! q))),0.273,,6,(G ((! q) | (G p))),TRUE
f:08-nw:100-ml:12-0,164.83,5,5,(G (p | (! q))),1.41,5,5,(G (p | (! q))),0.951,,5,(G ((! q) | p)),TRUE
f:02-nw:050-ml:12-0,170.45,6,6,(! (F ((F p) & q))),2.69,6,6,(G (! (q & (F p)))),0.504,,7,(G ((! q) | (G (! p)))),TRUE
f:01-nw:750-ml:12-0,174.36,3,3,(G (! p)),5.67,3,3,(G (! p)),0.863,,3,(G (! p)),TRUE
f:01-nw:1000-ml:10-0,176.48,3,3,(! (F p)),14.23,3,3,(G (! p)),0.83,,3,(G (! p)),TRUE
f:02-nw:050-ml:10-0,185.71,6,6,(! (F (q & (F p)))),5.29,6,6,(G (! (q & (F p)))),0.325,,7,(G ((! q) | (G (! p)))),TRUE
f:08-nw:050-ml:10-0,210.27,6,6,(G ((G p) | (! q))),11.05,6,6,(G ((G p) | (! q))),0.32,,6,(G ((! q) | (G p))),TRUE
f:08-nw:075-ml:08-0,229.73,6,6,(G ((G p) | (! q))),11.8,6,6,(G ((G p) | (! q))),0.602,,6,(G ((! q) | (G p))),TRUE
f:02-nw:075-ml:08-0,248.03,6,6,(! (F (q & (F p)))),4.36,6,6,(G (! (q & (F p)))),0.453,,7,(G ((! q) | (G (! p)))),TRUE
f:02-nw:050-ml:08-0,267.75,6,6,(G (! ((F p) & q))),3.47,6,6,(G (! (q & (F p)))),0.375,,7,(G ((! q) | (G (! p)))),TRUE
f:05-nw:025-ml:08-0,279.2,8,7,(F ((G q) | (p & (F q)))),32.96,8,7,(F ((F q) & (p | (G q)))),2.145,9,8,((F (p & (F q))) | (G (! p))),TRUE
f:01-nw:1000-ml:12-0,279.88,3,3,(! (F p)),8.69,3,3,(G (! p)),0.991,,3,(G (! p)),TRUE
f:04-nw:500-ml:10-0,303.46,4,4,(F (q | r)),2.51,4,4,(F (p | q)),1.74,4,4,(q | (F r)),TRUE
f:08-nw:100-ml:08-0,408.63,6,6,(G ((G p) | (! q))),16.51,6,6,(G ((G p) | (! q))),0.571,,6,(G ((! q) | (G p))),TRUE
f:02-nw:100-ml:12-0,436.31,6,6,(! (F (q & (F p)))),3.91,6,6,(G (! (q & (F p)))),0.806,,7,(G ((! q) | (G (! p)))),TRUE
f:08-nw:075-ml:10-0,453.27,6,6,(G ((! q) | (G p))),11.04,6,6,(G ((G p) | (! q))),0.547,,6,(G ((! q) | (G p))),TRUE
f:02-nw:075-ml:10-0,454.31,6,6,(! (F (q & (F p)))),7.53,6,6,(G (! (q & (F p)))),0.529,,7,(G ((! q) | (G (! p)))),TRUE
f:02-nw:075-ml:12-0,463.97,6,6,(! (F ((F p) & q))),2.93,6,6,(G (! (q & (F p)))),0.583,,7,(G ((! q) | (G (! p)))),TRUE
f:08-nw:100-ml:10-0,499.26,6,6,(G ((! q) | (G p))),14.02,6,6,(G ((G p) | (! q))),1.064,,6,(G ((! q) | (G p))),TRUE
f:05-nw:025-ml:12-0,555.25,9,7,((F ((F q) & p)) | (G (F q))),14.37,8,7,(F ((X q) & (p | (G q)))),3.617,9,8,((F (p & (X q))) | (G (! p))),TRUE
f:04-nw:750-ml:10-0,557.37,4,4,((F q) | r),2.56,4,4,(F (p | q)),2.569,4,4,(q | (F r)),FALSE
f:04-nw:1000-ml:10-0,615.13,4,4,(F (r | q)),3.51,4,4,(F (p | q)),3.587,4,4,(F (r | q)),FALSE
f:02-nw:100-ml:10-0,654.29,6,6,(! (F (q & (F p)))),11.81,6,6,(G (! (q & (F p)))),0.667,,7,(G ((! q) | (G (! p)))),TRUE
f:05-nw:050-ml:08-0,673.09,8,7,(F ((F q) & ((G q) | p))),44.89,8,7,(F ((F q) & (p | (G q)))),3.297,9,8,((F (p & (F q))) | (G (! p))),TRUE
f:08-nw:250-ml:08-0,878.7,6,6,(G ((G p) | (! q))),34.17,6,6,(G ((G p) | (! q))),1.347,,6,(G ((! q) | (G p))),TRUE
f:02-nw:100-ml:08-0,900,,,,6.49,6,6,(G (! (q & (F p)))),0.572,,7,(G ((! q) | (G (! p)))),TRUE
f:02-nw:250-ml:12-0,900,,,,9.74,6,6,(G (! (q & (F p)))),2.296,,7,(G ((! q) | (G (! p)))),TRUE
f:02-nw:500-ml:08-0,900,,,,11.24,6,6,(G (! (q & (F p)))),2.887,,7,(G ((! q) | (G (! p)))),TRUE
f:02-nw:250-ml:08-0,900,,,,12.63,6,6,(G (! (q & (F p)))),1.452,,7,(G ((! q) | (G (! p)))),TRUE
f:02-nw:500-ml:10-0,900,,,,16.18,6,6,(G (! (q & (F p)))),3.548,,7,(G ((! q) | (G (! p)))),TRUE
f:02-nw:750-ml:08-0,900,,,,16.78,6,6,(G (! (q & (F p)))),4.523,,7,(G ((! q) | (G (! p)))),TRUE
f:08-nw:250-ml:12-0,900,,,,18.75,6,6,(G ((G p) | (! q))),2.406,,6,(G ((! q) | (G p))),TRUE
f:02-nw:250-ml:10-0,900,,,,19.22,6,6,(G (! (q & (F p)))),1.736,,7,(G ((! q) | (G (! p)))),TRUE
f:08-nw:500-ml:08-0,900,,,,23.99,6,6,(G ((G p) | (! q))),3.155,,6,(G ((! q) | (G p))),TRUE
f:05-nw:050-ml:12-0,900,,,,26.66,8,7,(F ((F q) & (p | (G q)))),6.344,9,8,((F (p & (F q))) | (G (! p))),TRUE
f:02-nw:750-ml:10-0,900,,,,27.76,6,6,(G (! (q & (F p)))),4.993,,7,(G ((! q) | (G (! p)))),TRUE
f:02-nw:1000-ml:08-0,900,,,,29.53,6,6,(G (! (q & (F p)))),6.411,,7,(G ((! q) | (G (! p)))),TRUE
f:08-nw:750-ml:08-0,900,,,,29.71,6,6,(G ((G p) | (! q))),4.501,,6,(G ((! q) | (G p))),TRUE
f:08-nw:500-ml:10-0,900,,,,30.26,6,6,(G ((G p) | (! q))),3.281,,6,(G ((! q) | (G p))),TRUE
f:08-nw:250-ml:10-0,900,,,,31.48,6,6,(G ((G p) | (! q))),1.8,,6,(G ((! q) | (G p))),TRUE
f:02-nw:1000-ml:10-0,900,,,,33.03,6,6,(G (! (q & (F p)))),6.597,,7,(G ((! q) | (G (! p)))),TRUE
f:02-nw:500-ml:12-0,900,,,,34.69,6,6,(G (! (q & (F p)))),4.454,,7,(G ((! q) | (G (! p)))),TRUE
f:08-nw:1000-ml:08-0,900,,,,42.06,6,6,(G ((G p) | (! q))),5.764,,6,(G ((! q) | (G p))),TRUE
f:08-nw:750-ml:10-0,900,,,,43.82,6,6,(G ((G p) | (! q))),5.076,,6,(G ((! q) | (G p))),TRUE
f:05-nw:100-ml:12-0,900,,,,52.93,8,7,(F ((F q) & (p | (G q)))),12.119,9,8,((F (p & (F q))) | (G (! p))),TRUE
f:08-nw:1000-ml:10-0,900,,,,57.58,6,6,(G ((G p) | (! q))),7.268,,6,(G ((! q) | (G p))),TRUE
f:05-nw:075-ml:12-0,900,,,,65.55,8,7,(F ((F q) & (p | (G q)))),9.405,9,8,((F (p & (F q))) | (G (! p))),TRUE
f:02-nw:750-ml:12-0,900,,,,68.29,6,6,(G (! (q & (F p)))),6.127,,7,(G ((! q) | (G (! p)))),TRUE
f:05-nw:075-ml:08-0,900,,,,89.97,8,7,(F ((F q) & (p | (G q)))),4.565,9,8,((F (p & (F q))) | (G (! p))),TRUE
f:02-nw:1000-ml:12-0,900,,,,95.74,6,6,(G (! (q & (F p)))),8.378,,7,(G ((! q) | (G (! p)))),TRUE
f:08-nw:500-ml:12-0,900,,,,96.49,6,6,(G ((G p) | (! q))),4.246,,6,(G ((! q) | (G p))),TRUE
f:05-nw:100-ml:08-0,900,,,,107.08,8,7,(F ((F q) & (p | (G q)))),5.141,9,8,((F (p & (F q))) | (G (! p))),TRUE
f:03-nw:025-ml:12-0,900,,,,115.65,8,7,(F (q & (p | (X (X q))))),4.885,,8,(F (X (X (q & (F (X (X q))))))),TRUE
f:08-nw:750-ml:12-0,900,,,,167.28,6,6,(G ((G p) | (! q))),5.83,,6,(G ((! q) | (G p))),TRUE
f:08-nw:1000-ml:12-0,900,,,,218.04,6,6,(G ((G p) | (! q))),9.623,,6,(G ((! q) | (G p))),TRUE
f:05-nw:250-ml:12-0,900,,,,228.5,8,7,(F ((F q) & (p | (G q)))),29.501,9,8,((F (p & (F q))) | (G (! p))),TRUE
f:05-nw:025-ml:10-0,900,,,,233.69,9,8,(F ((X q) & (p | (G (! p))))),2.674,9,8,((F (p & (X q))) | (G (! p))),TRUE
f:05-nw:250-ml:08-0,900,,,,280.89,8,7,(F ((F q) & (p | (G q)))),11.737,9,8,((F (p & (F q))) | (G (! p))),TRUE
f:05-nw:050-ml:10-0,900,,,,496.97,9,8,(F ((X q) & (p | (G (! p))))),4.706,9,8,((F (p & (X q))) | (G (! p))),TRUE
f:05-nw:075-ml:10-0,900,,,,585.43,9,8,(F ((F q) & (p | (G (! p))))),6.655,9,8,((F (p & (F q))) | (G (! p))),TRUE
f:05-nw:100-ml:10-0,900,,,,651.61,9,8,(F ((F q) & (p | (G (! p))))),8.05,9,8,((F (p & (F q))) | (G (! p))),TRUE
f:05-nw:500-ml:12-0,900,,,,846.11,8,7,(F ((F q) & (p | (G q)))),55.609,9,8,((F (p & (F q))) | (G (! p))),TRUE
,,,,,,,,,,,,,
,,,,,,,,,,,,,
AVERAGE,283.0409375,3.1219512195122,3.08943089430894,,33.8769375,3.96875,3.86875,,2.0186125,,4.09375,,


==> data/noisy-comparison-0.01.csv <==
max_sat Time,Scarlet Time
6.332,0.021
8.335,0.029
10.69,0.024
17.703,0.03
13.177,0.033
16.598,0.038
23.864,0.112
34.447,0.151
18.287,0.219
25.133,0.156
37.57,0.172
55.985,0.177
26.052,0.157
33.166,0.258
47.375,0.18
65.814,0.191
325.226,0.731
418.875,0.798
587.588,1.04
885.159,1.218
63.908,0.224
87.248,0.154
117.791,0.191
206.703,0.337
136.413,0.376
195.444,0.501
270.163,0.472
383.324,0.742
244.437,0.5
308.251,0.652
392.342,0.754
626.514,0.871
193.077,0.264
238.881,0.236
230.836,0.34
16.9,0.029
900,0.358
900,0.422
900,0.461
33.759,0.143
900,0.469
900,0.535
900,0.585
53.04,0.219
900,0.632
900,0.845
900,0.848
75.59,0.261
900,5.787
900,7.341
900,7.513
900,9.19
900,1.428
900,1.582
900,1.903
900,2.705
900,3.01
900,3.279
900,3.745
900,4.721
900,4.582
900,4.871
900,6.087
900,7.295
900,177.545
900,187.285
900,4.628
203.404,13.48
900,12.241
900,18.967
900,26.699
8.368,0.191
900,18.102
900,26.69
900,36.453
11.858,0.193
900,21.029
900,35.08
900,44.447
15.168,0.226
900,10.884
900,11.656
900,12.908
900,11.284
900,2.54
900,2.715
900,3.238
900,3.609
900,80.838
900,5.756
900,7.372
900,6.104
900,8.421
900,8.999
900,10.412
900,11.24
1.645,0.02
2.423,0.022
2.718,0.028
3.815,0.032
3.226,0.035
4.598,0.041
5.667,0.047
7.561,0.165
5.5,0.048
6.335,0.158
7.824,0.155
10.811,0.14
6.029,0.144
9.048,0.183
10.193,0.186
15.457,0.223
67.327,0.649
85.11,0.809
109.536,1.001
177.754,1.155
16.488,0.325
20.84,0.169
28.454,0.263
39.939,0.233
34.194,0.299
40.738,0.451
54.719,0.49
82.156,0.624
51.682,0.544
63.082,0.628
82.489,0.864
114.005,0.996
900,2.334
900,2.323
900,3.706
643.22,6.227
286.153,0.3
361.121,0.302
544.44,0.247
182.59,0.29
446.775,0.306
657.172,0.324
900,0.415
314.713,0.501
716.085,0.372
900,0.406
900,0.493
635.069,0.693
900,3.546
900,3.77
900,5.015
900,5.54
900,0.841
900,1.142
900,1.186
900,1.355
900,1.607
900,1.892
900,2.136
900,2.955
900,2.496
900,2.877
900,3.7
900,4.221
1.61,0.02
1.822,0.023
2.394,0.023
3.446,0.028
2.879,0.031
3.818,0.035
5.4,0.135
7.08,0.139
4.34,0.143
5.885,0.146
8.233,0.166
10.351,0.156
6.381,0.153
7.658,0.158
9.864,0.234
14.994,0.178
59.905,0.574
83.265,0.798
110.144,0.975
140.771,1.182
15.902,0.243
18.732,0.146
25.964,0.237
39.526,0.314
30.181,0.321
37.502,0.391
51.064,0.431
74.244,0.552
47.449,0.644
63.792,0.624
76.282,0.693
112.107,0.879
1.485,0.019
1.99,0.025
2.93,0.034
3.474,0.026
2.944,0.047
3.659,0.036
5.784,0.137
7.185,0.161
4.271,0.134
6.356,0.147
7.223,0.156
10.436,0.166
5.693,0.158
7.182,0.155
9.82,0.176
14.803,0.186
62.379,0.689
77.195,0.792
115.868,1.251
145.033,1.129
13.762,0.218
19.212,0.144
24.382,0.172
35.426,0.316
28.604,0.231
41.254,0.356
53.006,0.439
77.579,0.612
41.977,0.666
61.86,0.641
80.741,0.745
118.599,0.893
65.454,0.238
104.31,0.307
42.402,0.318
17.768,0.031
258.662,0.328
325.091,0.427
91.003,0.512
34.947,0.182
891.376,0.472
632.563,0.556
198.033,0.687
49.74,0.169
0.573,
655.407,0.668
361.568,0.894
67.737,0.19
900,6.217
900,7.451
900,8.062
900,9.438
900,1.438
900,1.444
900,1.936
900,2.336
900,2.713
900,3.498
900,3.914
900,4.725
900,4.487
900,5.114
900,5.927
900,6.942

==> data/noisy-comparison-0.05.csv <==
max_sat Time,Scarlet Time
5.884,0.018
8.274,0.022
12.994,0.024
17.86,0.031
12.437,0.034
17.179,0.039
21.727,0.117
36.029,0.163
18.208,0.167
24.522,0.146
33.512,0.157
50.978,0.169
25.484,0.156
35.769,0.166
45.94,0.177
68.725,0.192
327.419,0.787
436.725,0.827
584.132,1.518
883.505,1.354
64.034,0.223
88.558,0.158
113.98,0.274
183.382,0.339
134.05,0.375
185.144,0.668
271.303,0.47
389.441,0.656
246.107,0.502
310.775,0.854
403.105,0.769
677.97,0.875
225.271,0.255
249.798,0.357
233.84,0.308
16.763,0.03
900,0.369
900,0.411
900,0.441
37,0.147
900,0.463
900,0.502
900,0.577
56.588,0.213
900,0.605
900,0.643
900,0.933
68.848,0.363
900,5.944
900,7.176
900,7.604
900,9.182
900,1.428
900,1.588
900,1.665
900,2.616
900,3.586
900,3.388
900,3.738
900,4.576
900,4.32
900,5.017
900,6.935
900,7.087
900,4.059
900,1.935
900,0.515
4.921,0.037
192.422,0.567
359.83,0.644
412.245,0.646
8.735,0.221
699.775,0.742
0.61,
639.817,0.762
12.055,0.197
900,0.979
900,0.727
900,1.242
14.681,0.223
900,10.218
900,7.194
900,8.872
900,10.97
900,2.014
900,2.383
900,1.998
900,2.519
900,4.265
900,3.392
900,4.682
900,4.706
900,6.78
900,5.441
900,6.765
900,7.907
1.532,0.02
2.392,0.031
2.754,0.026
3.626,0.032
3.243,0.036
4.411,0.08
5.3,0.046
7.245,0.148
6.11,0.048
6.437,0.155
7.833,0.163
11.763,0.164
6.674,0.148
8.059,0.169
10.805,0.174
16.742,0.256
68.61,0.651
82.619,1.096
113.112,0.985
157.675,1.194
16.843,0.227
21.922,0.301
27.15,0.199
39.488,0.286
32.803,0.27
42.709,0.445
58.825,0.499
78.192,0.619
48.65,0.538
66.146,0.599
87.87,1.182
122.564,0.9
107.704,0.219
172.63,0.045
50.771,0.176
67.062,0.153
282.056,0.279
130.168,0.181
528.975,0.221
188.533,0.354
457.852,0.307
210.956,0.407
381.514,0.286
318.443,0.343
344.247,0.386
523.898,0.296
458.979,0.35
619.508,0.394
900,3.392
900,2.853
900,3.324
900,3.453
900,0.941
900,0.588
900,0.754
900,0.91
900,1.486
900,1.46
900,1.576
900,1.817
900,2.325
900,2.329
900,2.502
900,2.971
1.362,0.019
2.018,0.023
2.361,0.023
3.496,0.026
2.917,0.03
4.168,0.037
4.94,0.133
7.202,0.189
4.195,0.139
5.567,0.143
7.619,0.187
11.379,0.184
5.914,0.157
7.705,0.171
9.079,0.148
14.751,0.192
59.369,0.585
79.268,0.864
104.168,0.96
142.069,1.172
15.21,0.28
19.226,0.197
27.184,0.159
36.864,0.308
28.319,0.338
38.343,0.392
55.286,0.427
78.296,0.634
43.847,0.653
60.022,0.634
80.301,0.95
117.548,0.883
1.515,0.025
1.79,0.021
3.122,0.026
3.324,0.029
2.893,0.031
3.517,0.034
5.418,0.165
7.041,0.137
4.245,0.134
5.403,0.149
7.257,0.146
10.645,0.167
5.703,0.153
8.164,0.15
9.473,0.162
13.987,0.189
61.639,0.763
77.523,0.778
105.797,1.318
158.962,1.159
14.374,0.221
19.81,0.159
26.985,0.18
36,0.314
29.607,0.236
41.514,0.525
49.721,0.601
72.654,0.625
43.717,0.46
65.976,0.828
77.025,0.72
109.601,0.812
69.651,0.199
38.101,0.263
39.945,0.329
19.19,0.028
260.665,0.333
161.623,0.391
97.915,0.468
36.59,0.205
887.659,0.436
397.55,0.539
182.576,0.636
52.514,0.18
900,0.546
398.399,0.675
338.279,0.848
68.731,0.189
900,5.508
900,7.09
900,7.691
900,9.246
900,1.497
900,1.441
900,1.909
900,2.192
900,2.683
900,3.249
900,3.802
900,4.583
900,4.197
900,4.581
900,5.662
900,6.904


==> data/noisy-comparison-0.1.csv <==
max_sat Time,Scarlet Time
34.467,0.175
2.759,0.036
15.569,0.264
3.554,0.033
856.157,1.311
900,0.473
11.306,0.187
144.09,1.13
64.734,0.147
67.848,0.174
296.186,0.605
900,6.937
900,2.679
58.657,0.176
900,2.83
900,0.574
92.059,0.768
98.045,0.481
43.955,0.457
4.785,0.149
81.094,0.038
26.828,0.179
704.488,0.905
900,5.478
900,3.401
424.923,0.611
8.129,0.168
266.896,0.473
900,4.376
900,0.679
421.465,0.85
900,0.828
900,0.347
900,0.988
900,1.899
900,0.666
33.234,0.281
2.759,0.023
4.212,0.134
45.628,0.555
900,5.08
27.025,0.155
52.078,0.165
539.961,0.204
383.972,0.393
657.34,0.524
38.745,0.437
900,5.614
900,5.045
900,1.348
601.611,0.31
2.778,0.024
8.455,0.195
21.111,0.17
101.484,0.164
23.426,0.118
3.968,0.032
10.138,0.168
900,3.034
210.387,0.255
26.015,0.146
900,0.494
900,2.751
900,5.824
14.026,0.188
27.627,0.192
900,6.291
26.128,0.189
51.21,0.522
242.519,0.178
1.972,0.023
30.239,0.33
900,2.89
39.793,0.33
34.581,0.155
16.63,0.037
8.602,0.164
900,3.334
3.037,0.031
25.659,0.166
19.265,0.141
36.978,0.154
1.236,
2.556,0.026
14.493,0.191
900,4.672
466.783,0.278
3.657,0.028
434.206,0.63
900,4.928
900,4.419
900,0.424
19.456,0.142
900,6.043
3.003,0.029
59.658,0.561
175.315,0.545
15.221,0.184
110.171,1.445
157.695,0.389
49.848,0.044
900,5.356
191.003,0.406
76.605,0.663
900,4.355
5.832,0.019
590.409,1.425
3.542,0.027
10.532,0.179
900,0.52
900,0.411
900,2.424
395.15,0.647
900,4.727
900,0.542
54.755,0.205
5.112,
31.195,0.244
1.952,0.024
5.759,0.052
33.184,0.307
406.272,0.74
817.674,0.567
900,2.875
8.282,0.165
38.885,0.198
68.234,0.231
900,1.333
900,0.567
16.53,0.314
39.188,0.345
138.598,0.168
386.135,0.212
900,2.529
92.704,0.654
51.497,0.429
253.869,0.222
19.726,0.149
75.537,0.665
114.481,1.109
11.299,0.168
900,3.022
900,3.763
6.396,0.142
19.694,0.029
51.475,0.179
48.889,0.44
61.495,0.611
1.525,0.02
6.109,0.154
15.038,0.232
186.753,0.182
900,1.598
312.153,0.202
199.878,0.287
900,1.807
4.765,0.037
102.919,0.976
677.445,0.423
5.163,0.134
5.857,0.146
31.79,0.272
60.541,0.783
62.423,0.877
900,0.948
109.567,0.979
7.713,0.147
11.592,0.061
345.696,0.693
72.578,0.176
900,0.335
6.563,0.225
900,2.025
900,1.137
900,4.633
900,6.534
4.459,0.037
900,0.768
53.195,0.45
900,1.765
900,1.581
8.328,0.268
239.817,0.488
76.457,0.206
337.879,0.705
11.978,0.175
125.278,0.19
109.714,0.832
900,1.343
900,0.365
900,6.609
900,2.233
41.097,0.577
1.412,
1.456,0.019
6.619,0.155
163.79,1.183
5.459,0.049
18.847,0.031
1.068,
87.156,0.159
6.101,0.149
113.558,0.214
146.55,1.163
7.294,0.139
417.61,0.62
900,7.222
900,6.294
8.755,0.195
184.069,0.331
188.364,0.289
79.365,0.707
900,1.104
14.732,0.227
78.626,0.774
4.137,0.037
70.67,0.193
74.025,0.61
900,1.987
900,1.449
10.888,0.148
89.805,1.081
143.276,0.373
8.698,0.023
900,0.437
900,6.349
900,3.937
900,3.207
58.059,0.632
86.929,0.731
7.79,0.159
4.363,0.035
14.449,0.226
34.731,0.169
314.719,0.247
900,1.601
117.604,0.933
73.823,0.532
718.269,0.543
19.121,0.029
900,1.314
900,4.03
214.107,0.4
1.357,0.019
64.628,0.642
41.689,0.399
900,0.763
900,2.602
37.62,0.229
201.515,0.229
12.178,0.035
5.328,0.147
7.373,0.141
242.165,0.275
64.441,0.193
900,2.148


==> data/tool-comparison.csv <==
File Name,Flie Time,Flie Size,Syslite Time,Syslite Size,Collab Time,Collab Size,Collab Size1,Syslite Size1,Frequency,Log Frequency,2,1,,,,,Averages,624.2536842,3.792079208,671.2918947,3.013513514,497.8327895,5.155555556
f:17-nw:10-ml:7,0.36,2,0.31,2,0.014,2,2,2,43,0.260742764,2,2,,,,,Successful runs,101,,74,,135,
f:8-nw:10-ml:7,0.38,2,0.29,2,0.014,2,2,3,0,0,,,,,,,,,,,,,
f:8-nw:10-ml:11,0.53,2,0.11,2,0.015,2,2,4,0,0,,,,,,,,,,,,,
f:17-nw:10-ml:11,0.52,2,0.22,2,0.016,2,2,5,0,0,,,,,,,,,,,,,
f:8-nw:10-ml:9,0.44,2,0.25,2,0.016,2,2,6,0,0,,,,,,,,,,,,,
f:17-nw:10-ml:9,0.42,2,0.26,2,0.017,2,2,7,0,0,,,,,,,,,,,,,
f:5-nw:10-ml:7,0.45,2,0.22,2,0.02,2,2,8,0,0,,,,,,,,,,,,,
f:5-nw:10-ml:11,0.64,2,0.11,2,0.03,2,2,9,0,0,,,,,,,,,,,,,
f:17-nw:50-ml:7,1.62,2,0.43,2,0.033,2,2,10,0,0,,,,,,,,,,,,,
f:8-nw:50-ml:7,1.62,2,0.43,2,0.037,2,2,11,0,0,,,,,,,,,,,,,
f:17-nw:50-ml:9,1.94,2,0.58,2,0.039,2,2,12,0,0,,,,,,,,,,,,,
f:8-nw:50-ml:9,2.09,2,0.38,2,0.04,2,2,13,0,0,,,,,,,,,,,,,
f:5-nw:10-ml:9,0.54,2,0.14,2,0.047,2,2,20,0,0,,,,,,,,,,,,,
f:8-nw:50-ml:11,2.43,2,0.17,2,0.048,2,2,14,0,0,,,,,,,,,,,,,
f:17-nw:50-ml:11,2.42,2,0.35,2,0.049,2,3,2,0,0,,,,,,,,,,,,,
f:17-nw:100-ml:7,3.07,2,0.83,2,0.053,2,3,3,15,0.081202781,,,,,,,,,,,,,
f:17-nw:100-ml:9,4.21,2,1.11,2,0.064,2,3,4,0,0,,,,,,,,,,,,,
f:5-nw:50-ml:7,2.07,2,0.15,2,0.065,2,3,5,0,0,,,,,,,,,,,,,
f:8-nw:100-ml:9,3.9,2,0.79,2,0.073,2,3,6,1,0,,,,,,,,,,,,,
f:5-nw:50-ml:9,2.53,2,0.31,2,0.078,2,3,7,0,0,,,,,,,,,,,,,
f:17-nw:100-ml:11,4.79,2,1.05,2,0.087,2,3,8,0,0,,,,,,,,,,,,,
f:8-nw:100-ml:11,4.9,2,0.31,2,0.096,2,3,9,0,0,,,,,,,,,,,,,
f:8-nw:100-ml:7,3.21,2,0.95,2,0.096,2,3,10,0,0,,,,,,,,,,,,,
f:5-nw:50-ml:11,3.13,2,0.17,2,0.103,2,3,11,0,0,,,,,,,,,,,,,
f:17-nw:200-ml:7,6.07,2,1.33,2,0.105,2,3,12,0,0,,,,,,,,,,,,,
f:8-nw:200-ml:7,6.18,2,1.24,2,0.105,2,3,13,0,0,,,,,,,,,,,,,
f:5-nw:100-ml:7,4.16,2,0.99,2,0.126,2,3,14,0,0,,,,,,,,,,,,,
f:17-nw:200-ml:9,7.95,2,2.54,2,0.128,2,3,20,0,0,,,,,,,,,,,,,
f:8-nw:200-ml:9,8.38,2,1.4,2,0.134,2,4,2,0,0,,,,,,,,,,,,,
f:5-nw:100-ml:9,5.18,2,0.83,2,0.163,2,4,3,0,0,,,,,,,,,,,,,
f:8-nw:200-ml:11,9.86,2,1.57,2,0.165,2,4,4,3,0.010203592,,,,,,,,,,,,,
f:5-nw:100-ml:11,6.07,2,1.07,2,0.19,2,4,5,0,0,,,,,,,,,,,,,
f:17-nw:200-ml:11,9.59,2,0.67,2,0.22,2,4,6,0,0,,,,,,,,,,,,,
f:17-nw:500-ml:7,17.1,2,2.67,2,0.221,2,4,7,0,0,,,,,,,,,,,,,
f:8-nw:500-ml:7,15.79,2,3.33,2,0.257,2,4,8,0,0,,,,,,,,,,,,,
f:17-nw:500-ml:9,25.22,2,6.03,2,0.259,2,4,9,0,0,,,,,,,,,,,,,
f:5-nw:200-ml:9,9.51,2,3.1,2,0.319,2,4,10,0,0,,,,,,,,,,,,,
f:8-nw:500-ml:9,20.61,2,3.74,2,0.396,2,4,11,0,0,,,,,,,,,,,,,
f:5-nw:200-ml:11,11.99,2,1.19,2,0.446,2,4,12,0,0,,,,,,,,,,,,,
f:17-nw:500-ml:11,25.62,2,3.95,2,0.452,2,4,13,0,0,,,,,,,,,,,,,
f:8-nw:500-ml:11,24.72,2,5.7,2,0.46,2,4,14,0,0,,,,,,,,,,,,,
f:5-nw:500-ml:9,25.74,2,4.05,2,1.098,2,4,20,0,0,,,,,,,,,,,,,
f:5-nw:500-ml:11,30.01,2,2.02,2,1.118,2,5,2,0,0,,,,,,,,,,,,,
f:1-nw:10-ml:7,1.3,3,0.11,3,0.013,3,5,3,0,0,,,,,,,,,,,,,
f:1-nw:10-ml:9,1.61,3,0.26,3,0.014,3,5,4,0,0,,,,,,,,,,,,,
f:1-nw:10-ml:11,1.77,3,0.38,3,0.016,3,5,5,4,0.014755518,,,,,,,,,,,,,
f:7-nw:10-ml:11,2.09,3,8.7,6,0.027,3,5,6,0,0,,,,,,,,,,,,,
f:1-nw:50-ml:7,5.57,3,0.4,3,0.03,3,5,7,0,0,,,,,,,,,,,,,
f:1-nw:50-ml:9,7.46,3,0.23,3,0.039,3,5,8,0,0,,,,,,,,,,,,,
f:1-nw:50-ml:11,8.96,3,0.6,3,0.053,3,5,9,0,0,,,,,,,,,,,,,
f:1-nw:100-ml:9,15.34,3,0.51,3,0.066,3,5,10,0,0,,,,,,,,,,,,,
f:1-nw:100-ml:7,12.17,3,0.74,3,0.072,3,5,11,0,0,,,,,,,,,,,,,
f:1-nw:100-ml:11,19.79,3,0.98,3,0.086,3,5,12,0,0,,,,,,,,,,,,,
f:1-nw:200-ml:7,23.81,3,1.46,3,0.097,3,5,13,0,0,,,,,,,,,,,,,
f:1-nw:200-ml:9,30.21,3,1.13,3,0.127,3,5,14,0,0,,,,,,,,,,,,,
f:1-nw:200-ml:11,38.58,3,3.49,3,0.146,3,5,20,0,0,,,,,,,,,,,,,
f:1-nw:500-ml:7,66.17,3,4.54,3,0.216,3,6,2,0,0,,,,,,,,,,,,,
f:1-nw:500-ml:9,77.46,3,2.81,3,0.315,3,6,3,0,0,,,,,,,,,,,,,
f:1-nw:500-ml:11,106.69,3,9.63,3,0.456,3,6,4,0,0,,,,,,,,,,,,,
f:7-nw:10-ml:7,3.71,4,2.03,4,0.022,4,6,5,3,0.014755518,,,,,,,,,,,,,
f:5-nw:200-ml:7,82.18,4,29.81,4,0.471,4,6,6,0,0.087308573,,,,,,,,,,,,,
f:5-nw:500-ml:7,239.14,4,63.24,4,1.357,4,6,7,3,0,,,,,,,,,,,,,
f:3-nw:10-ml:7,8.06,5,0.57,5,0.167,6,6,8,0,0,,,,,,,,,,,,,
f:19-nw:10-ml:9,12.27,5,1.85,5,0.22,5,6,9,0,0,,,,,,,,,,,,,
f:10-nw:10-ml:9,13.39,5,4.18,5,0.526,5,6,10,0,0,,,,,,,,,,,,,
f:3-nw:10-ml:11,14.03,5,0.92,5,0.533,6,6,11,0,0,,,,,,,,,,,,,
f:19-nw:10-ml:11,12.15,5,2.41,5,0.662,5,6,12,0,0,,,,,,,,,,,,,
f:3-nw:10-ml:9,11.53,5,1.5,5,0.814,6,6,13,0,0,,,,,,,,,,,,,
f:10-nw:10-ml:11,12.45,5,1.27,5,1.077,5,6,14,0,0,,,,,,,,,,,,,
f:9-nw:10-ml:11,15.26,5,2000,20,2.751,6,6,20,25,0.046051702,,,,,,,,,,,,,
f:7-nw:10-ml:9,46.96,6,34.32,7,0.13,6,7,2,0,0,,,,,,,,,,,,,
f:10-nw:10-ml:7,23.96,6,73.02,7,0.566,6,7,3,0,0,,,,,,,,,,,,,
f:19-nw:10-ml:7,35.19,6,24.66,7,0.674,6,7,4,0,0,,,,,,,,,,,,,
f:3-nw:50-ml:7,108.94,6,2000,20,1.637,7,7,5,0,0,,,,,,,,,,,,,
f:19-nw:50-ml:7,231.29,6,2000,20,1.726,6,7,6,0,0.029739467,,,,,,,,,,,,,
f:10-nw:50-ml:7,208.72,6,2000,20,2.239,6,7,7,0,0,,,,,,,,,,,,,
f:10-nw:50-ml:9,178.32,6,2000,20,3.124,6,7,8,0,0,,,,,,,,,,,,,
f:10-nw:100-ml:7,361.29,6,2000,20,3.342,6,7,9,0,0,,,,,,,,,,,,,
f:3-nw:50-ml:9,141.8,6,2000,20,3.373,7,7,10,0,0,,,,,,,,,,,,,
f:19-nw:100-ml:7,465.05,6,2000,20,3.43,6,7,11,0,0,,,,,,,,,,,,,
f:19-nw:50-ml:9,226.06,6,2000,20,3.505,6,7,12,0,0,,,,,,,,,,,,,
f:3-nw:100-ml:7,565.66,6,2000,20,3.868,7,7,13,0,0,,,,,,,,,,,,,
f:19-nw:50-ml:11,175.68,6,2000,20,4.904,6,7,14,0,0,,,,,,,,,,,,,
f:10-nw:50-ml:11,341.2,6,2000,20,5.241,6,7,20,12,0.019560115,,,,,,,,,,,,,
f:19-nw:100-ml:9,612.05,6,2000,20,5.454,6,8,2,0,0,,,,,,,,,,,,,
f:10-nw:100-ml:9,625.76,6,2000,20,6.176,6,8,3,0,0,,,,,,,,,,,,,
f:10-nw:200-ml:7,567.16,6,2000,20,6.364,6,8,4,0,0,,,,,,,,,,,,,
f:3-nw:100-ml:9,341.85,6,2000,20,6.432,7,8,5,0,0,,,,,,,,,,,,,
f:3-nw:50-ml:11,258.01,6,2000,20,6.454,7,8,6,0,0,,,,,,,,,,,,,
f:19-nw:200-ml:7,718.79,6,2000,20,7.053,6,8,7,0,0.002302585,,,,,,,,,,,,,
f:3-nw:200-ml:7,731.94,6,2000,20,7.306,7,8,8,0,0,,,,,,,,,,,,,
f:19-nw:100-ml:11,540,6,2000,20,9.612,6,8,9,0,0,,,,,,,,,,,,,
f:10-nw:100-ml:11,726.31,6,2000,20,9.804,6,8,10,0,0,,,,,,,,,,,,,
f:3-nw:100-ml:11,599.96,6,2000,20,10.049,7,8,11,0,0,,,,,,,,,,,,,
f:15-nw:10-ml:7,52.9,6,2000,20,2000,20,8,12,0,0,,,,,,,,,,,,,
f:16-nw:10-ml:9,240.36,6,2000,20,2000,20,8,13,0,0,,,,,,,,,,,,,
f:9-nw:10-ml:7,110.5,7,2000,20,7.23,8,8,14,0,0,,,,,,,,,,,,,
f:9-nw:10-ml:9,104.45,7,2000,20,139.509,9,8,20,2,0.002302585,,,,,,,,,,,,,
f:9-nw:50-ml:7,638.99,7,2000,20,397.196,9,9,2,0,0,,,,,,,,,,,,,
f:7-nw:50-ml:7,544.1,8,2000,20,5.096,9,9,3,0,0,,,,,,,,,,,,,
f:2-nw:10-ml:7,627.94,12,842.28,9,6.154,11,9,4,0,0,,,,,,,,,,,,,
f:7-nw:50-ml:9,2000,20,2000,20,7.578,9,9,5,0,0,,,,,,,,,,,,,
f:7-nw:50-ml:11,2000,20,2000,20,7.767,9,9,6,0,0,,,,,,,,,,,,,
f:7-nw:100-ml:7,2000,20,2000,20,9.161,9,9,7,0,0.005991465,,,,,,,,,,,,,
f:19-nw:200-ml:9,2000,20,2000,20,10.826,6,9,8,0,0.002302585,,,,,,,,,,,,,
f:10-nw:200-ml:9,2000,20,2000,20,11.031,6,9,9,0,0,,,,,,,,,,,,,
f:3-nw:200-ml:9,2000,20,2000,20,12.301,7,9,10,0,0,,,,,,,,,,,,,
f:7-nw:100-ml:9,2000,20,2000,20,14.196,9,9,11,0,0,,,,,,,,,,,,,
f:19-nw:500-ml:7,2000,20,2000,20,15.441,6,9,12,0,0,,,,,,,,,,,,,
f:7-nw:200-ml:7,2000,20,2000,20,15.668,9,9,13,0,0,,,,,,,,,,,,,
f:10-nw:500-ml:7,2000,20,2000,20,15.857,6,9,14,0,0,,,,,,,,,,,,,
f:10-nw:200-ml:11,2000,20,2000,20,16.712,6,9,20,18,0.075159529,,,,,,,,,,,,,
f:19-nw:200-ml:11,2000,20,2000,20,18.189,6,10,2,0,0,,,,,,,,,,,,,
f:3-nw:500-ml:7,2000,20,2000,20,18.48,7,10,3,0,0,,,,,,,,,,,,,
f:3-nw:200-ml:11,2000,20,2000,20,20.234,7,10,4,0,0,,,,,,,,,,,,,
f:7-nw:100-ml:11,2000,20,2000,20,22.93,9,10,5,0,0,,,,,,,,,,,,,
f:7-nw:200-ml:9,2000,20,2000,20,26.95,9,10,6,0,0,,,,,,,,,,,,,
f:19-nw:500-ml:9,2000,20,2000,20,29.279,6,10,7,0,0,,,,,,,,,,,,,
f:10-nw:500-ml:9,2000,20,2000,20,29.68,6,10,8,0,0,,,,,,,,,,,,,
f:3-nw:500-ml:9,2000,20,2000,20,29.894,7,10,9,0,0,,,,,,,,,,,,,
f:7-nw:500-ml:7,2000,20,2000,20,37.302,9,10,10,0,0,,,,,,,,,,,,,
f:7-nw:200-ml:11,2000,20,2000,20,41.033,9,10,11,0,0,,,,,,,,,,,,,
f:19-nw:500-ml:11,2000,20,2000,20,43.519,6,10,12,0,0,,,,,,,,,,,,,
f:3-nw:500-ml:11,2000,20,2000,20,46.085,7,10,13,0,0,,,,,,,,,,,,,
f:10-nw:500-ml:11,2000,20,2000,20,46.493,6,10,14,0,0,,,,,,,,,,,,,
f:7-nw:500-ml:9,2000,20,2000,20,66.67,9,10,20,0,0,,,,,,,,,,,,,
f:7-nw:500-ml:11,2000,20,2000,20,104.51,9,11,2,0,0,,,,,,,,,,,,,
f:11-nw:10-ml:7,2000,20,2000,20,161.644,9,11,3,0,0,,,,,,,,,,,,,
f:4-nw:10-ml:11,2000,20,2000,20,350.501,12,11,4,0,0,,,,,,,,,,,,,
f:11-nw:50-ml:7,2000,20,2000,20,466.554,9,11,5,0,0,,,,,,,,,,,,,
f:2-nw:10-ml:11,2000,20,2000,20,480.734,16,11,6,0,0,,,,,,,,,,,,,
f:11-nw:10-ml:9,2000,20,2000,20,556.432,14,11,7,0,0,,,,,,,,,,,,,
f:18-nw:10-ml:7,2000,20,242.82,9,595.965,17,11,8,0,0,,,,,,,,,,,,,
f:9-nw:100-ml:7,2000,20,2000,20,599.142,9,11,9,1,0,,,,,,,,,,,,,
f:11-nw:100-ml:7,2000,20,2000,20,678.227,9,11,10,0,0,,,,,,,,,,,,,
f:12-nw:10-ml:7,2000,20,2000,20,701.597,12,11,11,0,0,,,,,,,,,,,,,
f:15-nw:10-ml:9,2000,20,2000,20,888.23,8,11,12,0,0.002302585,,,,,,,,,,,,,
f:11-nw:10-ml:11,2000,20,2000,20,2000,20,11,13,0,0,,,,,,,,,,,,,
f:11-nw:100-ml:11,2000,20,2000,20,2000,20,11,14,0,0,,,,,,,,,,,,,
f:11-nw:100-ml:9,2000,20,2000,20,2000,20,11,20,0,0,,,,,,,,,,,,,
f:11-nw:200-ml:11,2000,20,2000,20,2000,20,12,2,0,0,,,,,,,,,,,,,
f:11-nw:200-ml:7,2000,20,2000,20,2000,20,12,3,0,0,,,,,,,,,,,,,
f:11-nw:200-ml:9,2000,20,2000,20,2000,20,12,4,0,0,,,,,,,,,,,,,
f:11-nw:50-ml:11,2000,20,2000,20,2000,20,12,5,0,0,,,,,,,,,,,,,
f:11-nw:50-ml:9,2000,20,2000,20,2000,20,12,6,0,0,,,,,,,,,,,,,
f:11-nw:500-ml:11,2000,20,2000,20,2000,20,12,7,0,0,,,,,,,,,,,,,
f:11-nw:500-ml:7,2000,20,2000,20,2000,20,12,8,0,0,,,,,,,,,,,,,
f:11-nw:500-ml:9,2000,20,2000,20,2000,20,12,9,0,0,,,,,,,,,,,,,
f:12-nw:10-ml:11,2000,20,2000,20,2000,20,12,10,0,0,,,,,,,,,,,,,
f:12-nw:10-ml:9,2000,20,2000,20,2000,20,12,11,0,0,,,,,,,,,,,,,
f:12-nw:100-ml:11,2000,20,2000,20,2000,20,12,12,0,0,,,,,,,,,,,,,
f:12-nw:100-ml:7,2000,20,2000,20,2000,20,12,13,0,0,,,,,,,,,,,,,
f:12-nw:100-ml:9,2000,20,2000,20,2000,20,12,14,0,0,,,,,,,,,,,,,
f:12-nw:200-ml:11,2000,20,2000,20,2000,20,12,20,2,0.005991465,,,,,,,,,,,,,
f:12-nw:200-ml:7,2000,20,2000,20,2000,20,13,2,0,0,,,,,,,,,,,,,
f:12-nw:200-ml:9,2000,20,2000,20,2000,20,13,3,0,0,,,,,,,,,,,,,
f:12-nw:50-ml:11,2000,20,2000,20,2000,20,13,4,0,0,,,,,,,,,,,,,
f:12-nw:50-ml:7,2000,20,2000,20,2000,20,13,5,0,0,,,,,,,,,,,,,
f:12-nw:50-ml:9,2000,20,2000,20,2000,20,13,6,0,0,,,,,,,,,,,,,
f:12-nw:500-ml:11,2000,20,2000,20,2000,20,13,7,0,0,,,,,,,,,,,,,
f:12-nw:500-ml:7,2000,20,2000,20,2000,20,13,8,0,0,,,,,,,,,,,,,
f:12-nw:500-ml:9,2000,20,2000,20,2000,20,13,9,0,0,,,,,,,,,,,,,
f:13-nw:10-ml:11,2000,20,2000,20,2000,20,13,10,0,0,,,,,,,,,,,,,
f:13-nw:10-ml:7,2000,20,2000,20,2000,20,13,11,0,0,,,,,,,,,,,,,
f:13-nw:10-ml:9,2000,20,2000,20,2000,20,13,12,0,0,,,,,,,,,,,,,
f:13-nw:100-ml:11,2000,20,2000,20,2000,20,13,13,0,0,,,,,,,,,,,,,
f:13-nw:100-ml:7,2000,20,2000,20,2000,20,13,14,0,0,,,,,,,,,,,,,
f:13-nw:100-ml:9,2000,20,2000,20,2000,20,13,20,0,0,,,,,,,,,,,,,
f:13-nw:200-ml:11,2000,20,2000,20,2000,20,14,2,0,0,,,,,,,,,,,,,
f:13-nw:200-ml:7,2000,20,2000,20,2000,20,14,3,0,0,,,,,,,,,,,,,
f:13-nw:200-ml:9,2000,20,2000,20,2000,20,14,4,0,0,,,,,,,,,,,,,
f:13-nw:50-ml:11,2000,20,2000,20,2000,20,14,5,0,0,,,,,,,,,,,,,
f:13-nw:50-ml:7,2000,20,2000,20,2000,20,14,6,0,0,,,,,,,,,,,,,
f:13-nw:50-ml:9,2000,20,2000,20,2000,20,14,7,0,0,,,,,,,,,,,,,
f:13-nw:500-ml:11,2000,20,2000,20,2000,20,14,8,0,0,,,,,,,,,,,,,
f:13-nw:500-ml:7,2000,20,2000,20,2000,20,14,9,0,0,,,,,,,,,,,,,
f:13-nw:500-ml:9,2000,20,2000,20,2000,20,14,10,0,0,,,,,,,,,,,,,
f:14-nw:10-ml:11,2000,20,2000,20,2000,20,14,11,0,0,,,,,,,,,,,,,
f:14-nw:10-ml:7,2000,20,2000,20,2000,20,14,12,0,0,,,,,,,,,,,,,
f:14-nw:10-ml:9,2000,20,2000,20,2000,20,14,13,0,0,,,,,,,,,,,,,
f:14-nw:100-ml:11,2000,20,2000,20,2000,20,14,14,0,0,,,,,,,,,,,,,
f:14-nw:100-ml:7,2000,20,2000,20,2000,20,14,20,1,0.002302585,,,,,,,,,,,,,
f:14-nw:100-ml:9,2000,20,2000,20,2000,20,15,2,0,0,,,,,,,,,,,,,
f:14-nw:200-ml:11,2000,20,2000,20,2000,20,15,3,0,0,,,,,,,,,,,,,
f:14-nw:200-ml:7,2000,20,2000,20,2000,20,15,4,0,0,,,,,,,,,,,,,
f:14-nw:200-ml:9,2000,20,2000,20,2000,20,15,5,0,0,,,,,,,,,,,,,
f:14-nw:50-ml:11,2000,20,2000,20,2000,20,15,6,0,0,,,,,,,,,,,,,
f:14-nw:50-ml:7,2000,20,2000,20,2000,20,15,7,0,0,,,,,,,,,,,,,
f:14-nw:50-ml:9,2000,20,2000,20,2000,20,15,8,0,0,,,,,,,,,,,,,
f:14-nw:500-ml:11,2000,20,2000,20,2000,20,15,9,0,0,,,,,,,,,,,,,
f:14-nw:500-ml:7,2000,20,2000,20,2000,20,15,10,0,0,,,,,,,,,,,,,
f:14-nw:500-ml:9,2000,20,2000,20,2000,20,15,11,0,0,,,,,,,,,,,,,
f:15-nw:10-ml:11,2000,20,2000,20,2000,20,15,12,0,0,,,,,,,,,,,,,
f:15-nw:100-ml:11,2000,20,2000,20,2000,20,15,13,0,0,,,,,,,,,,,,,
f:15-nw:100-ml:7,2000,20,2000,20,2000,20,15,14,0,0,,,,,,,,,,,,,
f:15-nw:100-ml:9,2000,20,2000,20,2000,20,15,20,0,0,,,,,,,,,,,,,
f:15-nw:200-ml:11,2000,20,2000,20,2000,20,16,2,0,0,,,,,,,,,,,,,
f:15-nw:200-ml:7,2000,20,2000,20,2000,20,16,3,0,0,,,,,,,,,,,,,
f:15-nw:200-ml:9,2000,20,2000,20,2000,20,16,4,0,0,,,,,,,,,,,,,
f:15-nw:50-ml:11,2000,20,2000,20,2000,20,16,5,0,0,,,,,,,,,,,,,
f:15-nw:50-ml:7,2000,20,2000,20,2000,20,16,6,0,0,,,,,,,,,,,,,
f:15-nw:50-ml:9,2000,20,2000,20,2000,20,16,7,0,0,,,,,,,,,,,,,
f:15-nw:500-ml:11,2000,20,2000,20,2000,20,16,8,0,0,,,,,,,,,,,,,
f:15-nw:500-ml:7,2000,20,2000,20,2000,20,16,9,0,0,,,,,,,,,,,,,
f:15-nw:500-ml:9,2000,20,2000,20,2000,20,16,10,0,0,,,,,,,,,,,,,
f:16-nw:10-ml:11,2000,20,2000,20,2000,20,16,11,0,0,,,,,,,,,,,,,
f:16-nw:10-ml:7,2000,20,2000,20,2000,20,16,12,0,0,,,,,,,,,,,,,
f:16-nw:100-ml:11,2000,20,2000,20,2000,20,16,13,0,0,,,,,,,,,,,,,
f:16-nw:100-ml:7,2000,20,2000,20,2000,20,16,14,0,0,,,,,,,,,,,,,
f:16-nw:100-ml:9,2000,20,2000,20,2000,20,16,20,1,0.002302585,,,,,,,,,,,,,
f:16-nw:200-ml:11,2000,20,2000,20,2000,20,20,2,0,0,,,,,,,,,,,,,
f:16-nw:200-ml:7,2000,20,2000,20,2000,20,20,3,0,0,,,,,,,,,,,,,
f:16-nw:200-ml:9,2000,20,2000,20,2000,20,20,4,0,0,,,,,,,,,,,,,
f:16-nw:50-ml:11,2000,20,2000,20,2000,20,20,5,0,0,,,,,,,,,,,,,
f:16-nw:50-ml:7,2000,20,2000,20,2000,20,20,6,0,0.005991465,,,,,,,,,,,,,
f:16-nw:50-ml:9,2000,20,2000,20,2000,20,20,7,0,0,,,,,,,,,,,,,
f:16-nw:500-ml:11,2000,20,2000,20,2000,20,20,8,0,0,,,,,,,,,,,,,
f:16-nw:500-ml:7,2000,20,2000,20,2000,20,20,9,0,0,,,,,,,,,,,,,
f:16-nw:500-ml:9,2000,20,2000,20,2000,20,20,10,0,0,,,,,,,,,,,,,
f:18-nw:10-ml:11,2000,20,2000,20,2000,20,20,11,0,0,,,,,,,,,,,,,
f:18-nw:10-ml:9,2000,20,2000,20,2000,20,20,12,0,0,,,,,,,,,,,,,
f:18-nw:100-ml:11,2000,20,2000,20,2000,20,20,13,0,0,,,,,,,,,,,,,
f:18-nw:100-ml:7,2000,20,2000,20,2000,20,20,14,0,0,,,,,,,,,,,,,
f:18-nw:100-ml:9,2000,20,2000,20,2000,20,20,20,150,1.08037001,,,,,,,,,,,,,
f:18-nw:200-ml:11,2000,20,2000,20,2000,20,17,20,0,0.002302585,,,,,,,,,,,,,
f:18-nw:200-ml:7,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:18-nw:200-ml:9,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:18-nw:50-ml:11,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:18-nw:50-ml:7,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:18-nw:50-ml:9,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:18-nw:500-ml:11,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:18-nw:500-ml:7,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:18-nw:500-ml:9,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:2-nw:10-ml:9,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:2-nw:100-ml:11,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:2-nw:100-ml:7,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:2-nw:100-ml:9,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:2-nw:200-ml:11,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:2-nw:200-ml:7,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:2-nw:200-ml:9,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:2-nw:50-ml:11,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:2-nw:50-ml:7,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:2-nw:50-ml:9,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:2-nw:500-ml:11,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:2-nw:500-ml:7,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:2-nw:500-ml:9,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:4-nw:10-ml:7,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:4-nw:10-ml:9,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:4-nw:100-ml:11,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:4-nw:100-ml:7,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:4-nw:100-ml:9,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:4-nw:200-ml:11,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:4-nw:200-ml:7,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:4-nw:200-ml:9,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:4-nw:50-ml:11,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:4-nw:50-ml:7,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:4-nw:50-ml:9,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:4-nw:500-ml:11,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:4-nw:500-ml:7,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:4-nw:500-ml:9,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:6-nw:10-ml:11,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:6-nw:10-ml:7,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:6-nw:10-ml:9,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:6-nw:100-ml:11,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:6-nw:100-ml:7,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:6-nw:100-ml:9,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:6-nw:200-ml:11,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:6-nw:200-ml:7,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:6-nw:200-ml:9,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:6-nw:50-ml:11,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:6-nw:50-ml:7,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:6-nw:50-ml:9,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:6-nw:500-ml:11,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:6-nw:500-ml:7,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:6-nw:500-ml:9,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:9-nw:100-ml:11,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:9-nw:100-ml:9,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:9-nw:200-ml:11,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:9-nw:200-ml:7,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:9-nw:200-ml:9,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:9-nw:50-ml:11,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:9-nw:50-ml:9,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:9-nw:500-ml:11,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:9-nw:500-ml:7,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,
f:9-nw:500-ml:9,2000,20,2000,20,2000,20,,,,,,,,,,,,,,,,,


==> data/tool-size-comparison.csv <==
Collab Size1,Flie Size1,Frequency,Log Frequency,Collab Size2,Syslite Size2,Frequency1,Log Frequency 1
2,2,43,0.260742764,2,2,43,
2,3,0,0,2,3,0,
2,4,0,0,2,4,0,
2,5,0,0,2,5,0,
2,6,0,0,2,6,0,
2,7,0,0,2,7,0,
2,8,0,0,2,8,0,
2,9,0,0,2,9,0,
2,10,0,0,2,10,0,
2,11,0,0,2,11,0,
2,12,0,0,2,12,0,
2,13,0,0,2,13,0,
2,20,0,0,2,20,0,
2,14,0,0,2,14,0,
3,2,0,0,3,2,0,
3,3,16,0.081202781,3,3,15,
3,4,0,0,3,4,0,
3,5,0,0,3,5,0,
3,6,0,0,3,6,1,
3,7,0,0,3,7,0,
3,8,0,0,3,8,0,
3,9,0,0,3,9,0,
3,10,0,0,3,10,0,
3,11,0,0,3,11,0,
3,12,0,0,3,12,0,
3,13,0,0,3,13,0,
3,14,0,0,3,14,0,
3,20,0,0,3,20,0,
4,2,0,0,4,2,0,
4,3,0,0,4,3,0,
4,4,3,0.010203592,4,4,3,
4,5,0,0,4,5,0,
4,6,0,0,4,6,0,
4,7,0,0,4,7,0,
4,8,0,0,4,8,0,
4,9,0,0,4,9,0,
4,10,0,0,4,10,0,
4,11,0,0,4,11,0,
4,12,0,0,4,12,0,
4,13,0,0,4,13,0,
4,14,0,0,4,14,0,
4,20,0,0,4,20,0,
5,2,0,0,5,2,0,
5,3,0,0,5,3,0,
5,4,0,0,5,4,0,
5,5,4,0.014755518,5,5,4,
5,6,0,0,5,6,0,
5,7,0,0,5,7,0,
5,8,0,0,5,8,0,
5,9,0,0,5,9,0,
5,10,0,0,5,10,0,
5,11,0,0,5,11,0,
5,12,0,0,5,12,0,
5,13,0,0,5,13,0,
5,14,0,0,5,14,0,
5,20,0,0,5,20,0,
6,2,0,0,6,2,0,
6,3,0,0,6,3,0,
6,4,0,0,6,4,0,
6,5,4,0.014755518,6,5,3,
6,6,17,0.087308573,6,6,0,
6,7,0,0,6,7,3,
6,8,0,0,6,8,0,
6,9,0,0,6,9,0,
6,10,0,0,6,10,0,
6,11,0,0,6,11,0,
6,12,0,0,6,12,0,
6,13,0,0,6,13,0,
6,14,0,0,6,14,0,
6,20,10,0.046051702,6,20,25,
7,2,0,0,7,2,0,
7,3,0,0,7,3,0,
7,4,0,0,7,4,0,
7,5,0,0,7,5,0,
7,6,7,0.029739467,7,6,0,
7,7,0,0,7,7,0,
7,8,0,0,7,8,0,
7,9,0,0,7,9,0,
7,10,0,0,7,10,0,
7,11,0,0,7,11,0,
7,12,0,0,7,12,0,
7,13,0,0,7,13,0,
7,14,0,0,7,14,0,
7,20,5,0.019560115,7,20,12,
8,2,0,0,8,2,0,
8,3,0,0,8,3,0,
8,4,0,0,8,4,0,
8,5,0,0,8,5,0,
8,6,0,0,8,6,0,
8,7,1,0.002302585,8,7,0,
8,8,0,0,8,8,0,
8,9,0,0,8,9,0,
8,10,0,0,8,10,0,
8,11,0,0,8,11,0,
8,12,0,0,8,12,0,
8,13,0,0,8,13,0,
8,14,0,0,8,14,0,
8,20,1,0.002302585,8,20,2,
9,2,0,0,9,2,0,
9,3,0,0,9,3,0,
9,4,0,0,9,4,0,
9,5,0,0,9,5,0,
9,6,0,0,9,6,0,
9,7,2,0.005991465,9,7,0,
9,8,1,0.002302585,9,8,0,
9,9,0,0,9,9,0,
9,10,0,0,9,10,0,
9,11,0,0,9,11,0,
9,12,0,0,9,12,0,
9,13,0,0,9,13,0,
9,14,0,0,9,14,0,
9,20,15,0.075159529,9,20,18,
10,2,0,0,10,2,0,
10,3,0,0,10,3,0,
10,4,0,0,10,4,0,
10,5,0,0,10,5,0,
10,6,0,0,10,6,0,
10,7,0,0,10,7,0,
10,8,0,0,10,8,0,
10,9,0,0,10,9,0,
10,10,0,0,10,10,0,
10,11,0,0,10,11,0,
10,12,0,0,10,12,0,
10,13,0,0,10,13,0,
10,14,0,0,10,14,0,
10,20,0,0,10,20,0,
11,2,0,0,11,2,0,
11,3,0,0,11,3,0,
11,4,0,0,11,4,0,
11,5,0,0,11,5,0,
11,6,0,0,11,6,0,
11,7,0,0,11,7,0,
11,8,0,0,11,8,0,
11,9,0,0,11,9,1,
11,10,0,0,11,10,0,
11,11,0,0,11,11,0,
11,12,1,0.002302585,11,12,0,
11,13,0,0,11,13,0,
11,14,0,0,11,14,0,
11,20,0,0,11,20,0,
12,2,0,0,12,2,0,
12,3,0,0,12,3,0,
12,4,0,0,12,4,0,
12,5,0,0,12,5,0,
12,6,0,0,12,6,0,
12,7,0,0,12,7,0,
12,8,0,0,12,8,0,
12,9,0,0,12,9,0,
12,10,0,0,12,10,0,
12,11,0,0,12,11,0,
12,12,0,0,12,12,0,
12,13,0,0,12,13,0,
12,14,0,0,12,14,0,
12,20,2,0.005991465,12,20,2,
13,2,0,0,13,2,0,
13,3,0,0,13,3,0,
13,4,0,0,13,4,0,
13,5,0,0,13,5,0,
13,6,0,0,13,6,0,
13,7,0,0,13,7,0,
13,8,0,0,13,8,0,
13,9,0,0,13,9,0,
13,10,0,0,13,10,0,
13,11,0,0,13,11,0,
13,12,0,0,13,12,0,
13,13,0,0,13,13,0,
13,14,0,0,13,14,0,
13,20,0,0,13,20,0,
14,2,0,0,14,2,0,
14,3,0,0,14,3,0,
14,4,0,0,14,4,0,
14,5,0,0,14,5,0,
14,6,0,0,14,6,0,
14,7,0,0,14,7,0,
14,8,0,0,14,8,0,
14,9,0,0,14,9,0,
14,10,0,0,14,10,0,
14,11,0,0,14,11,0,
14,12,0,0,14,12,0,
14,13,0,0,14,13,0,
14,14,0,0,14,14,0,
14,20,1,0.002302585,14,20,1,
15,2,0,0,15,2,0,
15,3,0,0,15,3,0,
15,4,0,0,15,4,0,
15,5,0,0,15,5,0,
15,6,0,0,15,6,0,
15,7,0,0,15,7,0,
15,8,0,0,15,8,0,
15,9,0,0,15,9,0,
15,10,0,0,15,10,0,
15,11,0,0,15,11,0,
15,12,0,0,15,12,0,
15,13,0,0,15,13,0,
15,14,0,0,15,14,0,
15,20,0,0,15,20,0,
16,2,0,0,16,2,0,
16,3,0,0,16,3,0,
16,4,0,0,16,4,0,
16,5,0,0,16,5,0,
16,6,0,0,16,6,0,
16,7,0,0,16,7,0,
16,8,0,0,16,8,0,
16,9,0,0,16,9,0,
16,10,0,0,16,10,0,
16,11,0,0,16,11,0,
16,12,0,0,16,12,0,
16,13,0,0,16,13,0,
16,14,0,0,16,14,0,
16,20,1,0.002302585,16,20,1,
20,2,0,0,20,2,0,
20,3,0,0,20,3,0,
20,4,0,0,20,4,0,
20,5,0,0,20,5,0,
20,6,2,0.005991465,20,6,0,
20,7,0,0,20,7,0,
20,8,0,0,20,8,0,
20,9,0,0,20,9,0,
20,10,0,0,20,10,0,
20,11,0,0,20,11,0,
20,12,0,0,20,12,0,
20,13,0,0,20,13,0,
20,14,0,0,20,14,0,
20,20,148,1.08037001,20,20,150,
17,20,1,0.002302585,17,20,0,
,,,,,,,

